Speaker Fuzzy Fingerprints: Benchmarking Text-Based Identification in Multiparty Dialogues

Speaker identification using voice recordings leverages unique acoustic features, but this approach fails when only textual data is available. Few approaches have attempted to tackle the problem of identifying speakers solely from text, and the existing ones have primarily relied on traditional methods. In this work, we explore the use of fuzzy fingerprints from large pre-trained models to improve text-based speaker identification. We integrate speaker-specific tokens and context-aware modeling, demonstrating that conversational context significantly boosts accuracy, reaching 70.6% on the Friends dataset and 67.7% on the Big Bang Theory dataset. Additionally, we show that fuzzy fingerprints can approximate full fine-tuning performance with fewer hidden units, offering improved interpretability. Finally, we analyze ambiguous utterances and propose a mechanism to detect speaker-agnostic lines. Our findings highlight key challenges and provide insights for future improvements in text-based speaker identification.

==> bigbang_fingerprints.csv <==
fingerprint_size,accuracy,macro_f1,micro_f1,weighted_f1,f1_class_0,f1_class_1,f1_class_2,f1_class_3,f1_class_4,f1_class_5,f1_class_6,f1_class_7
1,0.2292981072555205,0.04663191659983962,0.2292981072555205,0.08554088171232409,0.37305533279871694,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2,0.2292981072555205,0.04663191659983962,0.2292981072555205,0.08554088171232409,0.37305533279871694,0.0,0.0,0.0,0.0,0.0,0.0,0.0
3,0.23895899053627762,0.139841517182069,0.23895899053627762,0.18801962982552148,0.31589023611997447,0.2702387885847408,0.0,0.2878716375648891,0.0,0.0,0.0,0.24473147518694766
4,0.29574132492113564,0.24015116699389805,0.29574132492113564,0.28979201799086296,0.3250113481615978,0.3256064690026954,0.5263157894736842,0.3049040511727079,0.16355555555555557,0.0,0.0,0.27581612258494337
5,0.36908517350157727,0.3234579860090159,0.36908517350157727,0.3748808374750825,0.49382716049382713,0.3195084485407066,0.5450901803607214,0.35687263556116017,0.163846838824577,0.0,0.31088082901554404,0.39763779527559057
6,0.4073343848580442,0.35048745574513784,0.4073343848580442,0.41019470306085004,0.5444925444925445,0.3726937269372694,0.5589692765113974,0.382699868938401,0.15625,0.0,0.33225806451612905,0.45653616456536167
7,0.4361198738170347,0.3728743814280322,0.4361198738170347,0.43703330218620945,0.5893719806763285,0.4160756501182033,0.5758754863813229,0.386317907444668,0.16179775280898875,0.0,0.37906647807637905,0.4744897959183674
8,0.4834384858044164,0.4479720614256163,0.4834384858044164,0.4919396192777114,0.6295739348370928,0.44804575786463297,0.61054579093432,0.41615853658536583,0.35353535353535354,0.1974025974025974,0.4429882044560944,0.4855263157894737
9,0.5029574132492114,0.46728155630576296,0.5029574132492114,0.510493859293332,0.6528803545051699,0.4701311316172899,0.6223839854413102,0.4097273397199705,0.38799076212471134,0.23383084577114427,0.4581151832460733,0.5031928480204342
10,0.5157728706624606,0.4804510387205567,0.5157728706624606,0.5223306124664011,0.6617647058823529,0.4896755162241888,0.6237712243074174,0.4198473282442748,0.4046511627906977,0.2566585956416465,0.4749679075738126,0.512271869100063
11,0.5102523659305994,0.48080976153042804,0.5102523659305994,0.5190056078906256,0.656671664167916,0.4900255754475703,0.6137184115523465,0.3911671924290221,0.4139433551198257,0.28205128205128205,0.4947089947089947,0.5041916167664671
12,0.506506309148265,0.48448423434809834,0.506506309148265,0.5166184282775972,0.6461071789686552,0.5010482180293501,0.6075715604801477,0.3746177370030581,0.42577675489067895,0.3225806451612903,0.5223097112860893,0.47586206896551725
13,0.4848186119873817,0.47269581628346297,0.4848186119873817,0.49713884299315814,0.5881081081081081,0.49973586899101957,0.6056074766355141,0.34770114942528735,0.42572062084257206,0.3405088062622309,0.5235602094240838,0.45062429057888764
14,0.48501577287066244,0.4761764718034251,0.48501577287066244,0.49841847498495456,0.5864332603938731,0.5056,0.6033834586466166,0.3487109905020353,0.4416184971098266,0.3515625,0.5324675324675324,0.4396355353075171
15,0.48225552050473186,0.4757494880431058,0.48225552050473186,0.49610959834266666,0.5739910313901345,0.5123258306538049,0.6043030869971936,0.3531746031746032,0.44212962962962965,0.36259541984732824,0.5284974093264249,0.4289788933257273
16,0.5033517350157729,0.4912316483168869,0.5033517350157729,0.515661402477787,0.6037527593818984,0.534957627118644,0.6143911439114391,0.3905415713196034,0.41050583657587547,0.3851851851851852,0.5319426336375489,0.45857642940490084
17,0.5120268138801262,0.4991551594430784,0.5120268138801262,0.5251037456677113,0.6278563656147987,0.5422647527910686,0.6143911439114391,0.40549273021001614,0.39416058394160586,0.41454545454545455,0.5302445302445302,0.4642857142857143
18,0.5212933753943217,0.5065841430765413,0.5212933753943217,0.5339010929591165,0.6390086206896551,0.5516146109052409,0.6132596685082873,0.4222035323801514,0.3929203539823009,0.42105263157894735,0.5308176100628931,0.4817961165048544
19,0.5317429022082019,0.5178642318355873,0.5317429022082019,0.5437657598804878,0.6441586280814576,0.5571353343865192,0.6126954921803128,0.45038826574633306,0.3996569468267582,0.44649446494464945,0.5330012453300125,0.499383477188656
20,0.5398264984227129,0.5254860200314495,0.5398264984227129,0.5518127471657504,0.6556679084619479,0.56,0.618049225159526,0.4632867132867133,0.39965986394557823,0.4548872180451128,0.5410872313527181,0.51125
21,0.54948738170347,0.5349658125254118,0.54948738170347,0.5607391446207953,0.6656134807793576,0.5562913907284768,0.628158844765343,0.4845814977973568,0.4042365401588703,0.46502835538752363,0.5510204081632653,0.5247959824231011
22,0.5561908517350158,0.5426021436002479,0.5561908517350158,0.5667698651200126,0.6694604504976427,0.5588382573860792,0.6311030741410488,0.49605609114811566,0.41203281677301734,0.49242424242424243,0.5489199491740788,0.5319822672577581
23,0.5650630914826499,0.551360418781321,0.5650630914826499,0.5750461101188936,0.6808290155440414,0.5567010309278351,0.6366906474820144,0.5084444444444445,0.4198687910028116,0.5,0.5637065637065637,0.5446428571428571
24,0.570583596214511,0.5568095481621473,0.570583596214511,0.5799167772809456,0.6869207003089598,0.5537270087124879,0.6405693950177936,0.5125,0.43352601156069365,0.5019011406844106,0.5725490196078431,0.5527831094049904
25,0.5761041009463722,0.5625404388796187,0.5761041009463722,0.5850952773298673,0.6915983606557377,0.5526441162458313,0.6483126110124334,0.5224416517055656,0.4431256181998022,0.502835538752363,0.5816733067729084,0.5576923076923077
26,0.5845820189274448,0.5698065561835906,0.5845820189274448,0.5925945266598337,0.699746835443038,0.5613870665417057,0.6506666666666666,0.5326184092940125,0.4612202688728025,0.5104761904761905,0.5775401069518716,0.5647969052224371
27,0.5904968454258676,0.5750004977154348,0.5904968454258676,0.5979479923080111,0.7092269326683291,0.5643886564388656,0.6530612244897959,0.5306859205776173,0.47195767195767196,0.512241054613936,0.5877551020408164,0.5706874189364461
28,0.5942429022082019,0.5791128314944887,0.5942429022082019,0.6014800312032973,0.7122337790985637,0.5628465804066544,0.6601769911504425,0.5364536453645364,0.48156182212581344,0.5169811320754717,0.5893587994542974,0.5732899022801303
29,0.5977917981072555,0.5823955244432166,0.5977917981072555,0.6046213439609902,0.7145669291338582,0.5657773689052438,0.6625550660792952,0.5357466063348416,0.48839779005524864,0.516728624535316,0.5966850828729282,0.5787067276290007
30,0.6025236593059937,0.5871891388075559,0.6025236593059937,0.6091765987365741,0.7203513909224012,0.56672760511883,0.6701846965699209,0.5406392694063927,0.496054114994363,0.5193370165745856,0.6036161335187761,0.580602883355177
31,0.6074526813880127,0.5901504747275721,0.6074526813880127,0.6135024457981284,0.7271849348140995,0.5744196631770596,0.6701662292213474,0.5479704797047971,0.4977168949771689,0.5185185185185185,0.5991561181434599,0.5860709592641261
32,0.611198738170347,0.5945189949250347,0.611198738170347,0.6170382308749596,0.7295476419634264,0.5758261656858307,0.6707423580786026,0.5508317929759704,0.5086306098964327,0.5251396648044693,0.6042553191489362,0.5911784068466096
33,0.6147476340694006,0.5980877593493228,0.6147476340694006,0.6202074470023184,0.731614135625597,0.578827805542935,0.6718885987815492,0.5525581395348838,0.5132947976878612,0.5325884543761639,0.6070921985815603,0.5968379446640316
34,0.6188880126182965,0.6020161068689087,0.6188880126182965,0.6240579581689955,0.7343453510436433,0.5824625170377101,0.6753472222222222,0.5561797752808989,0.522543352601156,0.5345794392523364,0.6088193456614509,0.6018518518518519
35,0.6216482649842271,0.6041373100939337,0.6216482649842271,0.6266418225550683,0.7404616109279322,0.5822323462414578,0.6753246753246753,0.5562913907284768,0.5255813953488372,0.5383177570093458,0.6073446327683616,0.6075446724023825
36,0.6251971608832808,0.6079743122425163,0.6251971608832808,0.6299592892379628,0.7432052483598875,0.5843621399176955,0.6786941580756014,0.560303893637227,0.531615925058548,0.5464684014869888,0.6090651558073654,0.610079575596817
37,0.6269716088328076,0.609482305359969,0.6269716088328076,0.6317300794207947,0.746268656716418,0.5833333333333334,0.6820512820512821,0.5635148042024832,0.5333333333333333,0.549165120593692,0.6053748231966054,0.6128170894526035
38,0.6281545741324921,0.610255120516799,0.6281545741324921,0.6328486755359205,0.747906976744186,0.581651376146789,0.6842105263157895,0.5645472061657033,0.5371024734982333,0.5431192660550459,0.6070921985815603,0.6164109406270847
39,0.6305205047318612,0.6124998450006691,0.6305205047318612,0.6351146655134813,0.7509259259259259,0.5824175824175825,0.6852791878172588,0.5705939629990263,0.5394581861012956,0.5428051001821493,0.6105563480741797,0.6179624664879356
40,0.6303233438485805,0.6118405914687025,0.6303233438485805,0.6349434121573452,0.7523105360443623,0.5810004589261129,0.6869198312236287,0.5689149560117303,0.5375586854460094,0.5372050816696915,0.6125356125356125,0.6182795698924731
41,0.6328864353312302,0.6141445987892851,0.6328864353312302,0.6373775130560252,0.7567816091954023,0.581651376146789,0.6858108108108109,0.572265625,0.5402843601895735,0.5398550724637681,0.6142857142857143,0.6222222222222222
42,0.6344637223974764,0.6155668839525466,0.6344637223974764,0.6387478602768636,0.7591575091575091,0.581651376146789,0.6879194630872483,0.5705939629990263,0.5419664268585132,0.5381818181818182,0.6215827338129496,0.6234817813765182
43,0.6352523659305994,0.6168158517020412,0.6352523659305994,0.6394451843617233,0.7595978062157221,0.5819183111519045,0.6895397489539749,0.5705939629990263,0.5467625899280576,0.5391621129326047,0.6262626262626263,0.6206896551724138
44,0.6370268138801262,0.6188447570140498,0.6370268138801262,0.6410403385010338,0.7589041095890411,0.5848275862068966,0.6927560366361366,0.572541382667965,0.5524728588661038,0.5418181818181819,0.6271676300578035,0.6202702702702703
45,0.6386041009463722,0.6199815398844157,0.6386041009463722,0.6424233547502176,0.7618613138686131,0.5874254245066545,0.6920529801324503,0.5719882468168462,0.5565006075334143,0.5398550724637681,0.6298984034833092,0.6202702702702703
46,0.6393927444794952,0.6206703995324393,0.6393927444794952,0.6430374597481282,0.7622950819672131,0.5896377808344796,0.6947194719471947,0.5714285714285714,0.5567765567765568,0.5408348457350273,0.6318840579710145,0.6177868295994569
47,0.6409700315457413,0.6219660079737025,0.6409700315457413,0.6445161286969142,0.7622950819672131,0.5920810313075506,0.6983606557377049,0.5772994129158513,0.5560975609756098,0.5345454545454545,0.6376811594202898,0.6173677069199457
48,0.6421529968454258,0.623066971083831,0.6421529968454258,0.6455557764431235,0.7634212920837125,0.5938220378054403,0.6977124183006536,0.5772994129158513,0.5574572127139364,0.5355191256830601,0.6405797101449275,0.6187245590230664
49,0.6419558359621451,0.6229316990000177,0.6419558359621451,0.6453480047363052,0.7632894139027715,0.5922509225092251,0.6982055464926591,0.5792563600782779,0.5570552147239264,0.5355191256830601,0.6397694524495677,0.6181075561606535
50,0.6423501577287066,0.6231124627840557,0.6423501577287066,0.6455702378768913,0.7625964593735814,0.5942698706099815,0.6965012205044752,0.5837414299706171,0.5580246913580247,0.5345454545454545,0.6380543633762518,0.6171662125340599
51,0.6427444794952681,0.6239120278176635,0.6427444794952681,0.6458977282267965,0.76281179138322,0.5933456561922366,0.6920583468395461,0.5880039331366765,0.5621890547263682,0.5362318840579711,0.6389684813753582,0.617687074829932
52,0.6449132492113565,0.6263543781952063,0.6449132492113565,0.6480414774573973,0.763026733121885,0.5950948634891254,0.6936790923824959,0.592737978410206,0.5675,0.538878842676311,0.6390870185449358,0.6208304969366917
53,0.6468848580441641,0.6280893016754723,0.6468848580441641,0.6498878799003107,0.7650520597555455,0.598139534883721,0.6957223567393059,0.5947006869479883,0.5696361355081556,0.5385996409335727,0.6419400855920114,0.6209239130434783
54,0.6464905362776026,0.6283258779671214,0.6464905362776026,0.6494565069757344,0.7639329406434073,0.598139534883721,0.6950925181013676,0.593103448275862,0.568922305764411,0.5464285714285714,0.6419400855920114,0.6190476190476191
55,0.6476735015772871,0.6295579929865496,0.6476735015772871,0.6505751257016452,0.7649186256781193,0.5986013986013986,0.6950925181013676,0.5956607495069034,0.5703517587939698,0.5480427046263345,0.6430594900849859,0.6207366984993179
56,0.6486593059936908,0.6303090811143842,0.6486593059936908,0.6514909679078204,0.7654767284229552,0.6007462686567164,0.695024077046549,0.599406528189911,0.5728643216080402,0.5470692717584369,0.6412429378531074,0.6206425153793574
57,0.6494479495268138,0.6313177756247056,0.6494479495268138,0.652268217401051,0.7654767284229552,0.6013071895424836,0.6939102564102564,0.6027667984189723,0.5764854614412137,0.5486725663716814,0.6403385049365303,0.6215846994535519
58,0.6498422712933754,0.6315788089932282,0.6498422712933754,0.6526435874845218,0.7656884875846501,0.6015880429705744,0.6933546837469976,0.6029556650246305,0.5786802030456852,0.54673721340388,0.6403385049365303,0.6232876712328768
59,0.6504337539432177,0.6322415916718784,0.6504337539432177,0.6530067086979012,0.764785553047404,0.6051282051282051,0.6932907348242812,0.6009852216748769,0.5790816326530612,0.5486725663716814,0.6441631504922645,0.6218256691832532
60,0.6504337539432177,0.6322256344342763,0.6504337539432177,0.6530247158872262,0.7649977447000451,0.6042830540037244,0.6944,0.6021717670286278,0.5754475703324808,0.5477031802120141,0.6469760900140648,0.6218256691832532
61,0.6504337539432177,0.6327100318716317,0.6504337539432177,0.6530969785032481,0.7644404332129964,0.603440260344026,0.696,0.6021717670286278,0.5769230769230769,0.5518453427065027,0.6459802538787024,0.6208791208791209
62,0.6520110410094637,0.6337751232129886,0.6520110410094637,0.6545731067028239,0.7674943566591422,0.6077245230339693,0.696,0.6053412462908012,0.578005115089514,0.5528169014084507,0.6441631504922645,0.6186556927297668
63,0.6522082018927445,0.6337926039636714,0.6522082018927445,0.6548279801960534,0.7687443541102078,0.6077245230339693,0.6980830670926518,0.6051587301587301,0.5838668373879642,0.5508771929824562,0.6395511921458625,0.6163349347975292
64,0.6522082018927445,0.6339912394881289,0.6522082018927445,0.654833760604574,0.7681879801174876,0.608290638099674,0.6970423661071143,0.6063618290258449,0.5838668373879642,0.5549738219895288,0.6368715083798883,0.6163349347975292
65,0.6520110410094637,0.6334109496823966,0.6520110410094637,0.6546678626183857,0.7683257918552037,0.6089385474860335,0.6980830670926518,0.6037735849056604,0.5842985842985843,0.5511265164644714,0.6359832635983264,0.6167582417582418
66,0.6516167192429022,0.6327572214099444,0.6516167192429022,0.6543687649777747,0.768673607967406,0.6078066914498141,0.6996805111821086,0.6031746031746031,0.5832258064516129,0.5492227979274611,0.6331938633193863,0.6170798898071626
67,0.652602523659306,0.6336172107337924,0.652602523659306,0.6552646859036272,0.7694394213381555,0.6093023255813953,0.6996805111821086,0.6025768087215064,0.5847347994825356,0.5492227979274611,0.6350974930362117,0.6188835286009648
68,0.6531940063091483,0.634387572093186,0.6531940063091483,0.6558785678253346,0.7703435804701627,0.6091417910447762,0.7001594896331739,0.6061204343534057,0.5836575875486382,0.5507745266781411,0.6368715083798883,0.6180316586373021
69,0.6535883280757098,0.635024597232348,0.6535883280757098,0.6563798439520417,0.7703435804701627,0.6077245230339693,0.7028753993610224,0.6088669950738916,0.5833333333333334,0.5517241379310345,0.6368715083798883,0.6184573002754821
70,0.6531940063091483,0.6346038234400132,0.6531940063091483,0.6558146193876949,0.7702031602708803,0.6094260382641157,0.7008,0.6043307086614174,0.5833333333333334,0.5542168674698795,0.6377622377622377,0.6167582417582418
71,0.6537854889589906,0.6351982291434484,0.6537854889589906,0.6564589827779292,0.7708992318120199,0.6095060577819198,0.7002398081534772,0.6078431372549019,0.5799739921976593,0.5542168674698795,0.6404494382022472,0.6184573002754821
72,0.6531940063091483,0.6342686843173665,0.6531940063091483,0.6558333024519298,0.771802982376864,0.6097105508870215,0.699759807846277,0.6046966731898239,0.578125,0.5542168674698795,0.6386554621848739,0.6171821305841925
73,0.6537854889589906,0.6347958553889949,0.6537854889589906,0.6564715730210694,0.7728506787330317,0.6102803738317757,0.7003205128205128,0.6042884990253411,0.578125,0.5551724137931034,0.6387726638772664,0.6185567010309279
74,0.6527996845425867,0.6331331881504503,0.6527996845425867,0.6554590047841731,0.7728506787330317,0.6110590440487348,0.7003205128205128,0.6019417475728155,0.5744125326370757,0.5504273504273505,0.6368715083798883,0.6171821305841925
75,0.6524053627760252,0.6322281711421813,0.6524053627760252,0.6549932297637157,0.772501130710086,0.6131455399061033,0.6987179487179487,0.5980582524271845,0.576271186440678,0.5432937181663837,0.6386554621848739,0.6171821305841925
76,0.6531940063091483,0.6324858233684718,0.6531940063091483,0.6557994327628949,0.7743102668475803,0.614950634696756,0.6992782678428228,0.5986394557823129,0.578125,0.5423728813559322,0.6340782122905028,0.6181318681318682
77,0.6531940063091483,0.6325164539804816,0.6531940063091483,0.6558457295655895,0.7741059302851969,0.6152398871119473,0.6992782678428228,0.6025267249757046,0.5788787483702738,0.5414551607445008,0.6323119777158774,0.6163349347975292
78,0.6533911671924291,0.6328814174364326,0.6533911671924291,0.6561548591654109,0.7735507246376812,0.6146616541353384,0.7004016064257028,0.6050583657587548,0.5830065359477125,0.5371621621621622,0.6331938633193863,0.6160164271047228
79,0.6531940063091483,0.6325107525040883,0.6531940063091483,0.6558981133961774,0.7732005432322318,0.6152398871119473,0.7004016064257028,0.6032977691561591,0.581151832460733,0.5371621621621622,0.6331938633193863,0.6164383561643836
80,0.6529968454258676,0.6322156574076548,0.6529968454258676,0.6556451421864108,0.7734056987788331,0.6154571159283695,0.7004016064257028,0.6013579049466538,0.581151832460733,0.5371621621621622,0.6331938633193863,0.615595075239398
81,0.6539826498422713,0.6330472655944431,0.6539826498422713,0.6565919204020542,0.7750677506775068,0.6159659896079358,0.6998394863563403,0.6034816247582205,0.5826771653543307,0.5380710659898477,0.6323119777158774,0.6169630642954856
82,0.6539826498422713,0.6328529277517911,0.6539826498422713,0.6565265000758129,0.7741644083107497,0.6174242424242424,0.7003205128205128,0.6055930568948891,0.5774278215223098,0.5387205387205387,0.6323119777158774,0.6168608636052091
83,0.6533911671924291,0.6322282186385608,0.6533911671924291,0.6558844142651743,0.7738148984198645,0.6169909824394875,0.7013610888710968,0.6038461538461538,0.5748031496062992,0.5396290050590219,0.6323119777158774,0.6150684931506849
84,0.6533911671924291,0.6325058531038477,0.6533911671924291,0.6558679028802366,0.7738148984198645,0.6169909824394875,0.699759807846277,0.6051873198847262,0.5770750988142292,0.5420875420875421,0.631432545201669,0.6136986301369863
85,0.6539826498422713,0.6328820701231366,0.6539826498422713,0.6564068975222995,0.774018944519621,0.6185273159144893,0.699759807846277,0.6065259117082533,0.5770750988142292,0.5411764705882353,0.631432545201669,0.6145404663923183
86,0.6545741324921136,0.6337653059718025,0.6545741324921136,0.6569509549602865,0.7736699729486023,0.6194774346793349,0.699759807846277,0.6071085494716618,0.5767195767195767,0.5442404006677797,0.6340782122905028,0.6150684931506849
87,0.6543769716088328,0.633986597499202,0.6543769716088328,0.6567188522037116,0.7728295096716149,0.6171428571428571,0.6992,0.6071085494716618,0.5774834437086093,0.5475792988313857,0.6342141863699583,0.6163349347975292
88,0.6543769716088328,0.6338589002012993,0.6543769716088328,0.6566852464939141,0.7739325842696629,0.6167064439140811,0.6986410871302957,0.6059443911792906,0.5774834437086093,0.5484949832775919,0.6333333333333333,0.6163349347975292
89,0.6543769716088328,0.633722410421067,0.6543769716088328,0.656701446801881,0.7751798561151079,0.6167778836987607,0.6986410871302957,0.6047846889952153,0.5763612217795485,0.5466666666666666,0.6359832635983264,0.6153846153846154
90,0.6545741324921136,0.6334554494654371,0.6545741324921136,0.6568466202814255,0.7755834829443446,0.6180257510729614,0.6986410871302957,0.6059443911792906,0.5748344370860927,0.5439469320066335,0.634965034965035,0.6157024793388429
91,0.6547712933753943,0.6335677043465621,0.6547712933753943,0.6569747756267801,0.775235531628533,0.6189794945159752,0.6986410871302957,0.6071085494716618,0.5729442970822282,0.5439469320066335,0.6359832635983264,0.6157024793388429
92,0.6555599369085173,0.6340909197831299,0.6555599369085173,0.6576963213513056,0.7757847533632287,0.6211832061068703,0.6986410871302957,0.6065259117082533,0.574468085106383,0.5439469320066335,0.6350974930362117,0.6170798898071626
93,0.6559542586750788,0.634526131860522,0.6559542586750788,0.658061909111425,0.7757847533632287,0.6211832061068703,0.6996805111821086,0.6059443911792906,0.5752330226364847,0.5442404006677797,0.6361111111111111,0.6180316586373021
94,0.6565457413249212,0.635075663655575,0.6565457413249212,0.6585147202218877,0.7776286353467562,0.6211180124223602,0.699601593625498,0.6078619367209971,0.5733333333333334,0.5451505016722408,0.6398891966759003,0.6160220994475138
95,0.6565457413249212,0.6352579226320847,0.6565457413249212,0.6585418391545403,0.7767337807606264,0.6207556193208991,0.7006369426751592,0.6078619367209971,0.574468085106383,0.5484949832775919,0.636237897648686,0.6168741355463347
96,0.6563485804416404,0.6351371383227487,0.6563485804416404,0.6583097681764607,0.7749440715883669,0.6212847555129435,0.7027027027027027,0.60727969348659,0.5737051792828686,0.5484949832775919,0.636237897648686,0.6164478230822391
97,0.6561514195583596,0.6344226799299331,0.6561514195583596,0.6580918183359894,0.7760393383996423,0.6215177713736791,0.7027027027027027,0.6066985645933014,0.5737051792828686,0.5460636515912898,0.6327372764786795,0.615916955017301
98,0.6567429022082019,0.6349681108105112,0.6567429022082019,0.6585588478849664,0.7776785714285714,0.6227141482194418,0.7026169706582077,0.6059443911792906,0.5737051792828686,0.5484949832775919,0.6344827586206897,0.6141078838174274
99,0.6565457413249212,0.6346920199475474,0.6565457413249212,0.6582910661178852,0.7776785714285714,0.6230139624458353,0.7009493670886076,0.6057692307692307,0.5729442970822282,0.5503355704697986,0.6327372764786795,0.6141078838174274
100,0.6569400630914827,0.6350026761724248,0.6569400630914827,0.6586665012363118,0.7782240071396698,0.6236144578313253,0.7009493670886076,0.6071085494716618,0.5729442970822282,0.5503355704697986,0.6327372764786795,0.6141078838174274
101,0.6573343848580442,0.6353242555908771,0.6573343848580442,0.6590358094235061,0.7787689562890276,0.6242161119150988,0.7009493670886076,0.6059443911792906,0.5737051792828686,0.5503355704697986,0.6336088154269972,0.6150656530753282
102,0.6573343848580442,0.635343849519819,0.6573343848580442,0.6590345502799938,0.7787689562890276,0.6242161119150988,0.7009493670886076,0.6065259117082533,0.5737051792828686,0.5503355704697986,0.6336088154269972,0.6146408839779005
103,0.6575315457413249,0.6354485131970709,0.6575315457413249,0.6591927967283298,0.7791164658634538,0.6248794599807136,0.6992896606156275,0.6071085494716618,0.5737051792828686,0.5512605042016807,0.6327372764786795,0.6154910096818811
104,0.6581230283911672,0.6360838942410676,0.6581230283911672,0.6597617748200965,0.7787689562890276,0.625784645098986,0.7013396375098503,0.6076923076923076,0.5755968169761273,0.5512605042016807,0.6327372764786795,0.6154910096818811
105,0.6577287066246057,0.635823751250052,0.6577287066246057,0.6593650980573321,0.7778768956289027,0.625422909618173,0.7013396375098503,0.6065259117082533,0.5763612217795485,0.5512605042016807,0.6327372764786795,0.6150656530753282
106,0.6581230283911672,0.636056040782769,0.6581230283911672,0.659716877727113,0.7780748663101604,0.6263310745401742,0.7013396375098503,0.6071085494716618,0.5755968169761273,0.5503355704697986,0.6337448559670782,0.615916955017301
107,0.6585173501577287,0.6361685266012291,0.6585173501577287,0.660130682516444,0.7784217565760143,0.6272991287512101,0.7013396375098503,0.6076923076923076,0.5755968169761273,0.5469798657718121,0.6346153846153846,0.6174033149171271
108,0.6591088328075709,0.6369033224838003,0.6591088328075709,0.6607194761986152,0.7784217565760143,0.627906976744186,0.7013396375098503,0.6076923076923076,0.5767195767195767,0.5478991596638656,0.6363636363636364,0.6188835286009648
109,0.6595031545741324,0.6373871108061097,0.6595031545741324,0.66105360756292,0.7786191536748329,0.6282113427047988,0.7013396375098503,0.6076923076923076,0.5759577278731837,0.5497470489038786,0.638121546961326,0.6194081211286993
110,0.659897476340694,0.6379036831880998,0.659897476340694,0.6614309026637708,0.778816199376947,0.62882096069869,0.7024467245461721,0.6063522617901829,0.5770750988142292,0.5521885521885522,0.638121546961326,0.6194081211286993
111,0.6597003154574133,0.6377520612750665,0.6597003154574133,0.6612828991706082,0.7791629563668745,0.6281553398058253,0.7024467245461721,0.6069364161849711,0.5774278215223098,0.5521885521885522,0.6372413793103449,0.6184573002754821
112,0.6600946372239748,0.6380129028660995,0.6600946372239748,0.6616612083473604,0.7797062750333779,0.6284604176784847,0.7018927444794952,0.6081081081081081,0.5766710353866317,0.5521885521885522,0.6372413793103449,0.6198347107438017
113,0.6597003154574133,0.6375593229451447,0.6597003154574133,0.6613293592139093,0.7793594306049823,0.6277372262773723,0.7008681925808997,0.6098741529525653,0.577023498694517,0.5494137353433836,0.6363636363636364,0.6198347107438017
114,0.6600946372239748,0.637676610447371,0.6600946372239748,0.6617027025004398,0.7804444444444445,0.628961482203803,0.7008681925808997,0.6098741529525653,0.5788787483702738,0.5484949832775919,0.6344827586206897,0.6194081211286993
115,0.659897476340694,0.6369824652472038,0.659897476340694,0.6614603427101169,0.7811806480248558,0.62890625,0.6992896606156275,0.6098741529525653,0.577023498694517,0.5460636515912898,0.6327372764786795,0.6207845836200964
116,0.6600946372239748,0.6370043050319201,0.6600946372239748,0.6616068838699091,0.7817213842058562,0.6295210166177908,0.6997635933806147,0.6098741529525653,0.5751633986928104,0.5451505016722408,0.6344827586206897,0.6203576341127923
117,0.660686119873817,0.6376859793243321,0.660686119873817,0.66219691390512,0.7817213842058562,0.6298288508557457,0.7018095987411487,0.6112185686653772,0.5751633986928104,0.5451505016722408,0.636237897648686,0.6203576341127923
118,0.660686119873817,0.6380806616699832,0.660686119873817,0.6621448161197574,0.7810283687943262,0.6291033806957373,0.7018095987411487,0.6112185686653772,0.5759162303664922,0.5460636515912898,0.64,0.6195054945054945
119,0.6610804416403786,0.6383799789288874,0.6610804416403786,0.6625301407326257,0.7815684536996013,0.6287952987267384,0.7033831628638867,0.611810261374637,0.5740498034076016,0.5469798657718121,0.64,0.6204529855868223
120,0.6614747634069401,0.6386929493602269,0.6614747634069401,0.6628248478151728,0.7826471890216911,0.6291585127201565,0.7022780832678712,0.611810261374637,0.5721784776902887,0.5488215488215489,0.6417704011065007,0.6208791208791209
121,0.6622634069400631,0.6395931193765523,0.6622634069400631,0.6636199373014501,0.7835325365205843,0.6294664708761625,0.7032967032967034,0.6097087378640776,0.5740498034076016,0.5512605042016807,0.6426592797783933,0.6227709190672154
122,0.6624605678233438,0.6397598097318793,0.6624605678233438,0.6637899185025544,0.7831858407079646,0.6301369863013698,0.7043137254901961,0.6095423563777994,0.5751633986928104,0.5521885521885522,0.6407766990291263,0.6227709190672154
123,0.6616719242902208,0.6391578923761143,0.6616719242902208,0.6629554703031012,0.7821475916924436,0.6291033806957373,0.7043137254901961,0.6095423563777994,0.5751633986928104,0.5521885521885522,0.6407766990291263,0.6200274348422496
124,0.6616719242902208,0.6394696469015857,0.6616719242902208,0.6629558663659239,0.7816091954022989,0.6294117647058823,0.7043137254901961,0.611489776046738,0.5744125326370757,0.5546218487394958,0.6416666666666667,0.6182316655243317
125,0.6618690851735016,0.639688963732384,0.6618690851735016,0.6631229505382923,0.7816091954022989,0.6300294406280668,0.7037617554858934,0.6122448979591837,0.5744125326370757,0.5555555555555556,0.6416666666666667,0.6182316655243317
126,0.6628548895899053,0.6404893176559985,0.6628548895899053,0.6640971004049552,0.7824933687002652,0.6307541625857003,0.7047768206734534,0.6146341463414634,0.5725490196078431,0.5564924114671164,0.6416666666666667,0.6205479452054794
127,0.6632492113564669,0.6407732073729362,0.6632492113564669,0.6644989841452023,0.7828394515701017,0.631424375917768,0.7047768206734534,0.617332035053554,0.5706806282722513,0.5564924114671164,0.6416666666666667,0.6209732693625771
128,0.6630520504731862,0.6406026824789495,0.6630520504731862,0.664309900025069,0.7828394515701017,0.6308068459657702,0.7047768206734534,0.6165853658536585,0.5706806282722513,0.5564924114671164,0.6416666666666667,0.6209732693625771
129,0.6636435331230284,0.641174732103605,0.6636435331230284,0.6648798051901043,0.7828394515701017,0.6317848410757946,0.7057902973395931,0.6165853658536585,0.5714285714285714,0.5564924114671164,0.6425591098748261,0.6219178082191781
130,0.6638406940063092,0.6411309553250691,0.6638406940063092,0.6650517602029641,0.7828394515701017,0.6324033284385707,0.7072599531615925,0.6165853658536585,0.5714285714285714,0.5540540540540541,0.6425591098748261,0.6219178082191781
131,0.6642350157728707,0.6419329621836826,0.6642350157728707,0.665470329030019,0.7828394515701017,0.6317848410757946,0.7067082683307332,0.6177908113391984,0.5740498034076016,0.5564924114671164,0.6434540389972145,0.6223440712816998
132,0.6640378548895899,0.6416349335248616,0.6640378548895899,0.6652786880698447,0.7828394515701017,0.6311675622862726,0.7067082683307332,0.6177908113391984,0.5714285714285714,0.5564924114671164,0.6434540389972145,0.6231983527796843
133,0.6646293375394322,0.6420239472355147,0.6646293375394322,0.6658300543838717,0.7833775419982316,0.6327628361858191,0.7067082683307332,0.6190009794319294,0.5706806282722513,0.5564924114671164,0.6434540389972145,0.6237148732008225
134,0.6646293375394322,0.641946302968271,0.6646293375394322,0.6658309440929548,0.7839151568714097,0.6317848410757946,0.7071651090342679,0.6182531894013739,0.5699346405228758,0.5564924114671164,0.6434540389972145,0.6245710363761153
135,0.6648264984227129,0.642192647039121,0.6648264984227129,0.6660216937178682,0.784452296819788,0.6314760508308895,0.7066147859922179,0.6182531894013739,0.5699346405228758,0.5589225589225589,0.6424581005586593,0.6254295532646048
136,0.6644321766561514,0.6417216617081903,0.6644321766561514,0.6656375887285532,0.784452296819788,0.6304985337243402,0.7066147859922179,0.6176470588235294,0.5673202614379085,0.5589225589225589,0.6424581005586593,0.6258596973865199
137,0.6646293375394322,0.6420538941820605,0.6646293375394322,0.6657740057383724,0.7837599293909974,0.6311154598825832,0.7055167055167055,0.6176470588235294,0.5684485006518905,0.5598650927487352,0.6433566433566433,0.6267217630853994
138,0.6650236593059937,0.6424504119081562,0.6650236593059937,0.6661335864722622,0.7846425419240953,0.6320431161195492,0.704422032583398,0.6183953033268101,0.5710560625814863,0.5608108108108109,0.6424581005586593,0.6257753273604411
139,0.6648264984227129,0.6422273915960058,0.6648264984227129,0.6659215908359224,0.7846425419240953,0.6320431161195492,0.704422032583398,0.6170421155729677,0.5710560625814863,0.5608108108108109,0.6424581005586593,0.6253443526170799
140,0.6644321766561514,0.642057893615165,0.6644321766561514,0.6655196538659092,0.7846425419240953,0.6307013241785189,0.7027863777089783,0.6164383561643836,0.5718015665796344,0.5641891891891891,0.6405594405594406,0.6253443526170799
141,0.6634463722397477,0.641104350280216,0.6634463722397477,0.6644822444169263,0.7839506172839507,0.6297204512015694,0.7027863777089783,0.6131243878550441,0.5710560625814863,0.5641891891891891,0.6405594405594406,0.623448275862069
142,0.6632492113564669,0.6409786026646234,0.6632492113564669,0.6642431603713354,0.7836051123843103,0.6294117647058823,0.7037896365042536,0.611764705882353,0.5710560625814863,0.5651438240270727,0.6405594405594406,0.6224982746721878
143,0.6636435331230284,0.6417207874617306,0.6636435331230284,0.6646372581709913,0.7836051123843103,0.6290480863591756,0.7042471042471042,0.6104023552502453,0.574025974025974,0.567062818336163,0.6423562412342216,0.6230186078566505
144,0.6640378548895899,0.6422185571238053,0.6640378548895899,0.6650220219230721,0.7841409691629956,0.6290480863591756,0.7042471042471042,0.6104023552502453,0.5732814526588845,0.5694915254237288,0.6432584269662921,0.6238785369220152
145,0.6638406940063092,0.6420772002941484,0.6638406940063092,0.6648178314921614,0.7837956847203875,0.6283750613647521,0.7037037037037037,0.6104023552502453,0.5732814526588845,0.5694915254237288,0.6432584269662921,0.6243093922651933
146,0.6640378548895899,0.6420909403684743,0.6640378548895899,0.664918938761919,0.7841758241758242,0.6293018682399213,0.7037037037037037,0.6096361848574238,0.5732814526588845,0.5694915254237288,0.6432584269662921,0.6238785369220152
147,0.6638406940063092,0.6418196359899342,0.6638406940063092,0.6647660867820598,0.7845206684256816,0.6283750613647521,0.7031611410948342,0.6096361848574238,0.5732814526588845,0.5694915254237288,0.6413502109704642,0.6247408431237043
148,0.6634463722397477,0.6414051556119714,0.6634463722397477,0.6643696697172042,0.7848658161020677,0.6280667320902846,0.7026194144838213,0.6082677165354331,0.5732814526588845,0.5685279187817259,0.6422535211267606,0.6233586731167934
149,0.6634463722397477,0.6413119289322083,0.6634463722397477,0.6643781304667183,0.7855570233377367,0.6284313725490196,0.7026194144838213,0.6068965517241379,0.5732814526588845,0.5685279187817259,0.6422535211267606,0.6229281767955801
150,0.6638406940063092,0.6417125248556467,0.6638406940063092,0.6647438044657513,0.7855570233377367,0.6294117647058823,0.7020785219399538,0.6082677165354331,0.5732814526588845,0.5694915254237288,0.6422535211267606,0.6233586731167934
151,0.6636435331230284,0.6414612053743797,0.6636435331230284,0.6645458938057331,0.7852112676056338,0.6293568973981345,0.7020785219399538,0.6082677165354331,0.574025974025974,0.5675675675675675,0.6422535211267606,0.6229281767955801
152,0.6636435331230284,0.6414369172907061,0.6636435331230284,0.6645531952814878,0.7855570233377367,0.6293568973981345,0.7015384615384616,0.6082677165354331,0.574025974025974,0.5675675675675675,0.6422535211267606,0.6229281767955801
153,0.6634463722397477,0.6413337444083442,0.6634463722397477,0.66426933324117,0.7848658161020677,0.6296660117878192,0.7009992313604919,0.6068965517241379,0.5721716514954487,0.5699831365935919,0.6431593794076164,0.6229281767955801
154,0.6638406940063092,0.6416798144976126,0.6638406940063092,0.6646517759488337,0.7850549450549451,0.6296660117878192,0.7009992313604919,0.6080947680157947,0.5721716514954487,0.5699831365935919,0.6431593794076164,0.6243093922651933
155,0.6638406940063092,0.6418787638967182,0.6638406940063092,0.6646134025934584,0.7847100175746925,0.62997542997543,0.7009992313604919,0.6086956521739131,0.5721716514954487,0.5723905723905723,0.6431593794076164,0.6229281767955801
156,0.6638406940063092,0.6420803618710758,0.6638406940063092,0.664652655487197,0.7841758241758242,0.6296660117878192,0.7009992313604919,0.609297725024728,0.574025974025974,0.5723905723905723,0.6431593794076164,0.6229281767955801
157,0.6638406940063092,0.6420785077067229,0.6638406940063092,0.6646079728659721,0.7838312829525483,0.6297204512015694,0.7019969278033794,0.609297725024728,0.5729166666666666,0.5723905723905723,0.6440677966101694,0.6224066390041494
158,0.6636435331230284,0.641975574648181,0.6636435331230284,0.6644162563507922,0.7838312829525483,0.6291033806957373,0.7019969278033794,0.609297725024728,0.5736636245110821,0.5723905723905723,0.6440677966101694,0.6214532871972318
159,0.6636435331230284,0.642028898087919,0.6636435331230284,0.6644138031344217,0.7838312829525483,0.6294117647058823,0.7009992313604919,0.609297725024728,0.5729166666666666,0.5714285714285714,0.6468926553672316,0.6214532871972318
160,0.6638406940063092,0.6420663661601718,0.6638406940063092,0.6646111527466501,0.7838312829525483,0.6303921568627451,0.7009992313604919,0.6112759643916914,0.5721716514954487,0.5714285714285714,0.6449787835926449,0.6214532871972318
161,0.6640378548895899,0.6423079954449533,0.6640378548895899,0.6648349268302018,0.7838312829525483,0.6303921568627451,0.7009992313604919,0.6132542037586548,0.5721716514954487,0.5704697986577181,0.6458923512747875,0.6214532871972318
162,0.6642350157728707,0.6423302456886477,0.6642350157728707,0.6650361902712777,0.7838312829525483,0.6310107948969578,0.7019969278033794,0.6132542037586548,0.5721716514954487,0.5695142378559463,0.6448863636363636,0.6219765031098825
163,0.6640378548895899,0.6419702481435596,0.6640378548895899,0.6648553366432939,0.7838312829525483,0.6310107948969578,0.7019969278033794,0.6132542037586548,0.5721716514954487,0.568561872909699,0.6429587482219061,0.6219765031098825
164,0.6640378548895899,0.6420809825532752,0.6640378548895899,0.664876792041221,0.7838312829525483,0.630648330058939,0.7019969278033794,0.6126482213438735,0.574025974025974,0.568561872909699,0.6429587482219061,0.6219765031098825
165,0.6642350157728707,0.6426788372652794,0.6642350157728707,0.6650773316900326,0.7834870443566095,0.62997542997543,0.7019969278033794,0.6132542037586548,0.5758754863813229,0.5719063545150501,0.6429587482219061,0.6219765031098825
166,0.6640378548895899,0.6425955530630578,0.6640378548895899,0.6649014010886632,0.7829525483304042,0.6296660117878192,0.7019969278033794,0.6138613861386139,0.5758754863813229,0.5719063545150501,0.6429587482219061,0.6215469613259669
167,0.6644321766561514,0.6430227493449954,0.6644321766561514,0.665262340314715,0.7834870443566095,0.6302851524090463,0.7014581734458941,0.6138613861386139,0.5777202072538861,0.5728643216080402,0.6429587482219061,0.6215469613259669
168,0.6646293375394322,0.6432015509722878,0.6646293375394322,0.6654568910965046,0.7840210711150132,0.630648330058939,0.7025365103766333,0.6138613861386139,0.5777202072538861,0.5742904841402338,0.6419400855920114,0.6205943331029716
169,0.6648264984227129,0.6432317561334333,0.6648264984227129,0.6655932221704509,0.7836770513383062,0.632251720747296,0.7025365103766333,0.6138613861386139,0.5762273901808785,0.5752508361204013,0.6410256410256411,0.6210235131396957
170,0.6646293375394322,0.6431744797246328,0.6646293375394322,0.6653787331160758,0.7833333333333333,0.6315270935960591,0.7019969278033794,0.6126482213438735,0.5762273901808785,0.5752508361204013,0.6429587482219061,0.6214532871972318
171,0.6648264984227129,0.6433325550024688,0.6648264984227129,0.665577582594963,0.7833333333333333,0.6318383440118285,0.7019969278033794,0.6126482213438735,0.5762273901808785,0.5752508361204013,0.6429587482219061,0.6224066390041494
172,0.6644321766561514,0.642940513730339,0.6644321766561514,0.6651704736176614,0.7835232252410167,0.6304884065120868,0.7019969278033794,0.6106719367588933,0.5762273901808785,0.5752508361204013,0.6429587482219061,0.6224066390041494
173,0.6644321766561514,0.6433800756079537,0.6644321766561514,0.665111318139771,0.7828371278458844,0.6304884065120868,0.7019969278033794,0.6120434353405726,0.5780645161290323,0.5771812080536913,0.6448863636363636,0.6195426195426196
174,0.6646293375394322,0.6436480243215341,0.6646293375394322,0.6653146480892274,0.7828371278458844,0.6307996051332675,0.7019969278033794,0.6120434353405726,0.5798969072164949,0.5771812080536913,0.6448863636363636,0.6195426195426196
175,0.6646293375394322,0.6437384924089533,0.6646293375394322,0.6653198008513233,0.7835592479230433,0.6291358024691358,0.7019969278033794,0.6118811881188119,0.5817245817245817,0.5771812080536913,0.6448863636363636,0.6195426195426196
176,0.6644321766561514,0.6435933594407872,0.6644321766561514,0.6651277149389864,0.7832167832167832,0.6284584980237155,0.7019969278033794,0.6124876114965312,0.5809768637532133,0.5771812080536913,0.6448863636363636,0.6195426195426196
177,0.6644321766561514,0.6435607548084743,0.6644321766561514,0.6651234663093815,0.7832167832167832,0.6284584980237155,0.7019969278033794,0.6124876114965312,0.5802310654685494,0.5781512605042017,0.6439716312056738,0.6199722607489597
178,0.6644321766561514,0.6433727151052612,0.6644321766561514,0.6650978845510904,0.783748361730013,0.6287691547207118,0.7019969278033794,0.6111111111111112,0.5802310654685494,0.5771812080536913,0.6439716312056738,0.6199722607489597
179,0.6646293375394322,0.6434629022818861,0.6646293375394322,0.6652758012494564,0.7842794759825328,0.6287691547207118,0.7019969278033794,0.6117179741807348,0.5802310654685494,0.5757575757575758,0.6449787835926449,0.6199722607489597
180,0.6648264984227129,0.6436850617589073,0.6648264984227129,0.6654689274076852,0.7842794759825328,0.629080118694362,0.7019969278033794,0.6123260437375746,0.5787451984635084,0.5757575757575758,0.6468926553672316,0.6204024982650936
181,0.6650236593059937,0.6441262621031733,0.6650236593059937,0.6656502974555586,0.7839371453513749,0.629080118694362,0.7025365103766333,0.6123260437375746,0.5805626598465473,0.5777027027027027,0.6468926553672316,0.6199722607489597
182,0.6650236593059937,0.6441262621031733,0.6650236593059937,0.6656502974555586,0.7839371453513749,0.629080118694362,0.7025365103766333,0.6123260437375746,0.5805626598465473,0.5777027027027027,0.6468926553672316,0.6199722607489597
183,0.6650236593059937,0.6440494691453511,0.6650236593059937,0.6656601216797339,0.7839371453513749,0.629080118694362,0.7025365103766333,0.6129353233830845,0.5798212005108557,0.5777027027027027,0.6459802538787024,0.6204024982650936
184,0.6654179810725552,0.6443961031541128,0.6654179810725552,0.6659973344765671,0.7846556233653008,0.629024269440317,0.7029930928626247,0.6129353233830845,0.5805626598465473,0.5777027027027027,0.6468926553672316,0.6204024982650936
185,0.6658123028391167,0.6447172745200271,0.6658123028391167,0.6663930793173638,0.7846556233653008,0.6300148588410104,0.7029930928626247,0.614314115308151,0.5813060179257362,0.5767284991568297,0.6468926553672316,0.6208333333333333
186,0.6662066246056783,0.644973443591909,0.6662066246056783,0.6667772615832306,0.7851851851851852,0.630639563708478,0.7029930928626247,0.6156901688182721,0.5813060179257362,0.5767284991568297,0.6459802538787024,0.621264767199444
187,0.6656151419558359,0.644322809211226,0.6656151419558359,0.6661755548572699,0.7845015237265999,0.6299603174603174,0.7029930928626247,0.6156901688182721,0.5813060179257362,0.5757575757575758,0.6440677966101694,0.6203059805285118
188,0.6656151419558359,0.644322809211226,0.6656151419558359,0.6661755548572699,0.7845015237265999,0.6299603174603174,0.7029930928626247,0.6156901688182721,0.5813060179257362,0.5757575757575758,0.6440677966101694,0.6203059805285118
189,0.6658123028391167,0.6444472569439543,0.6658123028391167,0.6663678363972907,0.7845015237265999,0.630272952853598,0.7039877300613497,0.6156901688182721,0.5805626598465473,0.5757575757575758,0.6440677966101694,0.6207376478775226
190,0.6660094637223974,0.6444821591174111,0.6660094637223974,0.666563761664077,0.7850304612706701,0.6302186878727635,0.7034482758620689,0.6156901688182721,0.5790816326530612,0.5757575757575758,0.6440677966101694,0.6225626740947076
191,0.6658123028391167,0.6441533448899447,0.6658123028391167,0.6663971220042976,0.7850304612706701,0.6295375435106912,0.7034482758620689,0.6156901688182721,0.575796178343949,0.5747899159663865,0.6449787835926449,0.6239554317548747
192,0.6658123028391167,0.6440836119198807,0.6658123028391167,0.6663872090090458,0.784688995215311,0.6298507462686567,0.7034482758620689,0.6156901688182721,0.575796178343949,0.5738255033557047,0.6449787835926449,0.624390243902439
193,0.6660094637223974,0.6442910488570822,0.6660094637223974,0.6665677348833946,0.7843478260869565,0.6304780876494024,0.7034482758620689,0.6170634920634921,0.575796178343949,0.5738255033557047,0.6449787835926449,0.624390243902439
194,0.6662066246056783,0.6445568118202161,0.6662066246056783,0.6667699204423162,0.7843478260869565,0.6307922272047832,0.7034482758620689,0.6170634920634921,0.5776081424936387,0.5738255033557047,0.6449787835926449,0.624390243902439
195,0.6660094637223974,0.6443295740551882,0.6660094637223974,0.66657258466494,0.7843478260869565,0.6304239401496259,0.7029096477794793,0.6170634920634921,0.5776081424936387,0.5738255033557047,0.6440677966101694,0.624390243902439
196,0.6658123028391167,0.6440749795433113,0.6658123028391167,0.6663828934487324,0.7843478260869565,0.6301096709870389,0.7029096477794793,0.6163021868787276,0.5776081424936387,0.5728643216080402,0.6440677966101694,0.624390243902439
197,0.6662066246056783,0.6444901360055344,0.6662066246056783,0.6667500484384169,0.7843478260869565,0.6310534198701947,0.7054322876817138,0.6156901688182721,0.5776081424936387,0.5742904841402338,0.6440677966101694,0.6234309623430963
198,0.666403785488959,0.6447280315419468,0.666403785488959,0.6669526511662978,0.7840069534984789,0.6310534198701947,0.7054322876817138,0.6170634920634921,0.5776081424936387,0.5742904841402338,0.6440677966101694,0.6243016759776536
199,0.6662066246056783,0.6442578825120691,0.6662066246056783,0.6667832508684735,0.7845351867940921,0.6303696303696303,0.7059724349157733,0.6176762661370407,0.5761421319796954,0.5719063545150501,0.6431593794076164,0.6243016759776536
200,0.6662066246056783,0.6442611626705923,0.6662066246056783,0.6668063314284239,0.7848761408083442,0.6300549176235647,0.7059724349157733,0.6176762661370407,0.5761421319796954,0.5719063545150501,0.6431593794076164,0.6243016759776536
201,0.666403785488959,0.6444857743519653,0.666403785488959,0.6669659374422252,0.7854039965247611,0.6300549176235647,0.7059724349157733,0.6163021868787276,0.576874205844981,0.5719063545150501,0.6450704225352113,0.6243016759776536
202,0.6662066246056783,0.6443522739831558,0.6662066246056783,0.6667729098932471,0.7848761408083442,0.6300549176235647,0.7054322876817138,0.6163021868787276,0.576874205844981,0.5719063545150501,0.6450704225352113,0.6243016759776536
203,0.6666009463722398,0.6446107381374628,0.6666009463722398,0.6671773132364917,0.7854039965247611,0.6300549176235647,0.7054322876817138,0.6169154228855721,0.576874205844981,0.5719063545150501,0.6441631504922645,0.6261355695317959
204,0.6667981072555205,0.6448136597139259,0.6667981072555205,0.667405887522942,0.7854039965247611,0.6297405189620758,0.7059724349157733,0.6169154228855721,0.576874205844981,0.5719063545150501,0.6441631504922645,0.6275331935709294
205,0.667192429022082,0.6451879124163509,0.667192429022082,0.6677970746191736,0.7854039965247611,0.6303696303696303,0.7069625095638867,0.6182902584493042,0.576874205844981,0.5719063545150501,0.6441631504922645,0.6275331935709294
206,0.667192429022082,0.6452045750347071,0.667192429022082,0.667807964012806,0.7854039965247611,0.6296851574212894,0.7079510703363915,0.6182902584493042,0.5776081424936387,0.5719063545150501,0.6432584269662921,0.6275331935709294
207,0.6669952681388013,0.645045069648404,0.6669952681388013,0.6676272987691083,0.7854039965247611,0.6286856571714143,0.7074102368220015,0.6176762661370407,0.5776081424936387,0.5719063545150501,0.6432584269662921,0.6284114765570329
208,0.667192429022082,0.6453823787051252,0.667192429022082,0.6678115992578127,0.7854039965247611,0.629,0.7074102368220015,0.6176762661370407,0.5776081424936387,0.5742904841402338,0.6432584269662921,0.6284114765570329
209,0.6669952681388013,0.6452549122573314,0.6669952681388013,0.6676327737088098,0.7848761408083442,0.629,0.7074102368220015,0.6176762661370407,0.5776081424936387,0.5733333333333334,0.6441631504922645,0.627972027972028
210,0.6673895899053628,0.6456155956495387,0.6673895899053628,0.6680709033082718,0.7852173913043479,0.6293706293706294,0.7074102368220015,0.6176762661370407,0.579415501905972,0.5723793677204659,0.6441631504922645,0.629292221443588
211,0.667981072555205,0.6462268835610795,0.667981072555205,0.6686518909555366,0.7857453281182095,0.6300549176235647,0.7079510703363915,0.618905472636816,0.579415501905972,0.574750830564784,0.6432584269662921,0.6297335203366059
212,0.6677839116719243,0.6459841694283297,0.6677839116719243,0.6684684556318331,0.7857453281182095,0.6300549176235647,0.7069625095638867,0.618905472636816,0.579415501905972,0.5737976782752903,0.6432584269662921,0.6297335203366059
213,0.6675867507886435,0.6459000555771215,0.6675867507886435,0.6682932754943073,0.7852173913043479,0.6297405189620758,0.7069625095638867,0.618905472636816,0.5786802030456852,0.5737976782752903,0.6441631504922645,0.6297335203366059
214,0.667192429022082,0.6455948423053773,0.667192429022082,0.6679190499008468,0.784688995215311,0.6290564153769346,0.7069625095638867,0.6176762661370407,0.5786802030456852,0.5737976782752903,0.6441631504922645,0.6297335203366059
215,0.6675867507886435,0.6458637059413693,0.6675867507886435,0.6683036871729533,0.7850304612706701,0.6304239401496259,0.7069625095638867,0.6176762661370407,0.5786802030456852,0.5737976782752903,0.6441631504922645,0.6301754385964913
216,0.667981072555205,0.6463088436872108,0.667981072555205,0.6686639319238596,0.7850304612706701,0.6313686313686314,0.7068702290076336,0.6176762661370407,0.5804816223067174,0.5737976782752903,0.6450704225352113,0.6301754385964913
217,0.667981072555205,0.6463423355219942,0.667981072555205,0.6686884128500501,0.7850304612706701,0.631,0.7068702290076336,0.6190476190476191,0.579746835443038,0.5737976782752903,0.6450704225352113,0.6301754385964913
218,0.667981072555205,0.6463423355219942,0.667981072555205,0.6686884128500501,0.7850304612706701,0.631,0.7068702290076336,0.6190476190476191,0.579746835443038,0.5737976782752903,0.6450704225352113,0.6301754385964913
219,0.6675867507886435,0.6460022348892491,0.6675867507886435,0.6683221330852488,0.7850304612706701,0.63,0.7058823529411765,0.6190476190476191,0.5790139064475348,0.5737976782752903,0.6450704225352113,0.6301754385964913
220,0.6673895899053628,0.6456595303674679,0.6673895899053628,0.6681355250218618,0.7850304612706701,0.63,0.7058823529411765,0.6184340931615461,0.579746835443038,0.5728476821192053,0.6431593794076164,0.6301754385964913
221,0.6667981072555205,0.6451825010351708,0.6667981072555205,0.6675410572097978,0.7841601392515231,0.6296851574212894,0.7048929663608563,0.6184340931615461,0.5772151898734177,0.5742574257425742,0.6431593794076164,0.6296556570625439
222,0.6669952681388013,0.6454466959292744,0.6669952681388013,0.6677422897489207,0.7841601392515231,0.63,0.7048929663608563,0.6184340931615461,0.5790139064475348,0.5742574257425742,0.6431593794076164,0.6296556570625439
223,0.6669952681388013,0.645443710201768,0.6669952681388013,0.6677754845104319,0.7839721254355401,0.6303151575787894,0.7048929663608563,0.619188921859545,0.5790139064475348,0.5742574257425742,0.6422535211267606,0.6296556570625439
224,0.6669952681388013,0.6453189475280362,0.6669952681388013,0.6677680837656936,0.7839721254355401,0.6309464196294442,0.7048929663608563,0.6185770750988142,0.5775535939470365,0.5742574257425742,0.6422535211267606,0.630098452883263
225,0.667192429022082,0.6455710416897005,0.667192429022082,0.6680335832658328,0.7837837837837838,0.6312625250501002,0.7044410413476263,0.621301775147929,0.5775535939470365,0.5742574257425742,0.6413502109704642,0.6306179775280899
226,0.6675867507886435,0.6460559638785867,0.6675867507886435,0.6684062181625474,0.7843137254901961,0.631578947368421,0.7044410413476263,0.621301775147929,0.5782828282828283,0.5756578947368421,0.6422535211267606,0.6306179775280899
227,0.6675867507886435,0.646198312673851,0.6675867507886435,0.6683625674286424,0.7843137254901961,0.6318956870611836,0.7033639143730887,0.6206896551724138,0.5808080808080808,0.5766062602965404,0.6422535211267606,0.6296556570625439
228,0.6673895899053628,0.6459987180437112,0.6673895899053628,0.6681558791998957,0.7832533798517226,0.6332162568991471,0.7033639143730887,0.6206896551724138,0.5793450881612091,0.5775577557755776,0.6413502109704642,0.6292134831460674
229,0.6675867507886435,0.6462227982635401,0.6675867507886435,0.668313439734061,0.7829119442022667,0.6341708542713568,0.7033639143730887,0.6206896551724138,0.5786163522012578,0.5775577557755776,0.6432584269662921,0.6292134831460674
230,0.6675867507886435,0.6460924394422379,0.6675867507886435,0.6683379779138336,0.7829119442022667,0.6344896933132227,0.703902065799541,0.6206896551724138,0.5786163522012578,0.5756578947368421,0.6432584269662921,0.6292134831460674
231,0.6677839116719243,0.6462526565046882,0.6677839116719243,0.668541262531268,0.7837837837837838,0.6341708542713568,0.703902065799541,0.6206896551724138,0.5793450881612091,0.5756578947368421,0.6432584269662921,0.6292134831460674
232,0.6681782334384858,0.6466166009515559,0.6681782334384858,0.6688978971252619,0.7843137254901961,0.6348088531187123,0.703902065799541,0.6214355948869223,0.5793450881612091,0.5775577557755776,0.6423562412342216,0.6292134831460674
233,0.6683753943217665,0.6468693844363335,0.6683753943217665,0.669104261588326,0.7843137254901961,0.6348088531187123,0.703902065799541,0.6227897838899804,0.5786163522012578,0.5785123966942148,0.6423562412342216,0.6296556570625439
234,0.6683753943217665,0.6470570047385173,0.6683753943217665,0.6691036772207377,0.7843137254901961,0.634121791645697,0.703902065799541,0.6227897838899804,0.5793450881612091,0.5785123966942148,0.6442577030812325,0.6292134831460674
235,0.6681782334384858,0.6468698094046823,0.6681782334384858,0.6689455080052435,0.7837837837837838,0.6338028169014085,0.7044410413476263,0.6227897838899804,0.5786163522012578,0.5785123966942148,0.6433566433566433,0.6296556570625439
236,0.667981072555205,0.646512971699404,0.667981072555205,0.6687663780962045,0.7837837837837838,0.6338028169014085,0.7044410413476263,0.6227897838899804,0.5786163522012578,0.5775577557755776,0.6414565826330533,0.6296556570625439
237,0.667981072555205,0.6464373531567986,0.667981072555205,0.6687568294471464,0.7837837837837838,0.634121791645697,0.7054322876817138,0.6227897838899804,0.5786163522012578,0.5766062602965404,0.6414565826330533,0.6286919831223629
238,0.6677839116719243,0.6458950825963368,0.6677839116719243,0.6685514938439927,0.7837837837837838,0.6344410876132931,0.7064220183486238,0.6221786064769381,0.575031525851198,0.5747126436781609,0.6414565826330533,0.6291344123856439
239,0.6683753943217665,0.646412334618864,0.6683753943217665,0.6691326357204238,0.7837837837837838,0.6350806451612904,0.7083969465648855,0.6215686274509804,0.5757575757575758,0.5747126436781609,0.6414565826330533,0.6305418719211823
240,0.6683753943217665,0.6465034374306509,0.6683753943217665,0.6691598641318312,0.7837837837837838,0.6347607052896725,0.7074102368220015,0.6229187071498531,0.5764854614412137,0.5737704918032787,0.6423562412342216,0.6305418719211823
241,0.667981072555205,0.6461856481275848,0.667981072555205,0.6687771287515093,0.7832533798517226,0.6344410876132931,0.7074102368220015,0.6229187071498531,0.5757575757575758,0.5737704918032787,0.6423562412342216,0.6295774647887324
242,0.667981072555205,0.6461589200112428,0.667981072555205,0.6687686941708552,0.7837837837837838,0.634121791645697,0.7079510703363915,0.6229187071498531,0.5757575757575758,0.5737704918032787,0.6423562412342216,0.6286116983791402
243,0.6683753943217665,0.6466940721287908,0.6683753943217665,0.6691491567555753,0.7841255996511121,0.6344896933132227,0.7079510703363915,0.6229187071498531,0.5764854614412137,0.5747126436781609,0.6442577030812325,0.6286116983791402
244,0.6681782334384858,0.646565485593898,0.6681782334384858,0.6689505214820355,0.7837837837837838,0.6338028169014085,0.7079510703363915,0.6229187071498531,0.5764854614412137,0.5747126436781609,0.6442577030812325,0.6286116983791402
245,0.667981072555205,0.6463241465129747,0.667981072555205,0.6687676825924839,0.7837837837837838,0.6338028169014085,0.7069625095638867,0.6229187071498531,0.5764854614412137,0.5737704918032787,0.6442577030812325,0.6286116983791402
246,0.6683753943217665,0.646701514221616,0.6683753943217665,0.6691733272336241,0.7837837837837838,0.6344896933132227,0.7075038284839203,0.62426614481409,0.5764854614412137,0.5737704918032787,0.6442577030812325,0.6290550070521862
247,0.6683753943217665,0.6467048898199477,0.6683753943217665,0.6691947500654497,0.7832533798517226,0.6348088531187123,0.7075038284839203,0.62426614481409,0.5757575757575758,0.5737704918032787,0.6442577030812325,0.6300211416490487
248,0.6683753943217665,0.6467779432494298,0.6683753943217665,0.66919944362909,0.7832533798517226,0.6344896933132227,0.7075038284839203,0.62426614481409,0.5757575757575758,0.5737704918032787,0.6451612903225806,0.6300211416490487
249,0.6681782334384858,0.6465880118215356,0.6681782334384858,0.6689967119196494,0.7832533798517226,0.634121791645697,0.7069625095638867,0.6236559139784946,0.5757575757575758,0.5737704918032787,0.6451612903225806,0.6300211416490487
250,0.6681782334384858,0.6465897037789394,0.6681782334384858,0.6689825055498053,0.7832533798517226,0.634121791645697,0.7064220183486238,0.6236559139784946,0.5772151898734177,0.5737704918032787,0.6442577030812325,0.6300211416490487
251,0.6677839116719243,0.646081064843564,0.6677839116719243,0.668562050364871,0.7832533798517226,0.6344410876132931,0.7058823529411765,0.6236559139784946,0.5757575757575758,0.5737704918032787,0.6433566433566433,0.6285310734463276
252,0.6675867507886435,0.6458996717284398,0.6675867507886435,0.6683577767683845,0.7823811600523332,0.6347607052896725,0.7058823529411765,0.6236559139784946,0.5757575757575758,0.5737704918032787,0.6424581005586593,0.6285310734463276
253,0.667192429022082,0.6454975082090371,0.667192429022082,0.6679722754394551,0.7823811600523332,0.6344410876132931,0.7048929663608563,0.6236559139784946,0.5757575757575758,0.5728314238952537,0.6424581005586593,0.6275618374558304
254,0.6667981072555205,0.6450681683847785,0.6667981072555205,0.6676274226352662,0.7818499127399651,0.634121791645697,0.703902065799541,0.6236559139784946,0.5764854614412137,0.5709624796084829,0.6415620641562064,0.628005657708628
255,0.6667981072555205,0.6452473583489556,0.6667981072555205,0.6676375524930738,0.7818499127399651,0.6334340382678751,0.703902065799541,0.623046875,0.5782828282828283,0.5718954248366013,0.6415620641562064,0.628005657708628
256,0.6667981072555205,0.6450730939783776,0.6667981072555205,0.6676181080009526,0.7818499127399651,0.634121791645697,0.703902065799541,0.6236559139784946,0.5764854614412137,0.5718954248366013,0.6406685236768802,0.628005657708628
257,0.6669952681388013,0.6451790819882384,0.6669952681388013,0.6678678931274179,0.7821911828895679,0.6344410876132931,0.7044410413476263,0.6256109481915934,0.5764854614412137,0.5700325732899023,0.6406685236768802,0.6275618374558304
258,0.6673895899053628,0.6456198682823912,0.6673895899053628,0.6682657634311544,0.7821911828895679,0.6350806451612904,0.7044410413476263,0.625,0.5790139064475348,0.5700325732899023,0.6406685236768802,0.6285310734463276
259,0.6667981072555205,0.6450429858119038,0.6667981072555205,0.6676843932884542,0.7821911828895679,0.6340232205956587,0.7044410413476263,0.6237816764132553,0.5790139064475348,0.5691056910569106,0.6406685236768802,0.6271186440677966
260,0.6669952681388013,0.6453346857748554,0.6669952681388013,0.6678757453682094,0.7821911828895679,0.6340232205956587,0.703902065799541,0.6251217137293087,0.5782828282828283,0.5700325732899023,0.6415620641562064,0.6275618374558304
261,0.6669952681388013,0.645551572590078,0.6669952681388013,0.6678413648667669,0.7821911828895679,0.6337033299697276,0.703902065799541,0.6251217137293087,0.5775535939470365,0.5718954248366013,0.6434540389972145,0.6265912305516266
262,0.6669952681388013,0.6455368079587347,0.6669952681388013,0.667848347609951,0.7821911828895679,0.6337033299697276,0.703902065799541,0.6257309941520468,0.5768261964735516,0.5718954248366013,0.6434540389972145,0.6265912305516266
263,0.6673895899053628,0.6461546808378021,0.6673895899053628,0.6682095199864377,0.7821911828895679,0.6337033299697276,0.7043544690603514,0.624390243902439,0.5775535939470365,0.5742251223491027,0.6453407510431154,0.6274787535410765
264,0.6673895899053628,0.646190325685903,0.6673895899053628,0.6682015141747639,0.7821911828895679,0.6337033299697276,0.7043544690603514,0.624390243902439,0.5782828282828283,0.5742251223491027,0.6453407510431154,0.627034677990092
265,0.667192429022082,0.6457500716875184,0.667192429022082,0.6679994535745424,0.7828746177370031,0.6340725806451613,0.7038167938931298,0.623046875,0.5764854614412137,0.5742251223491027,0.6444444444444445,0.627034677990092
266,0.6667981072555205,0.6453654979777779,0.6667981072555205,0.6675843619863051,0.7825327510917031,0.6333837619768028,0.7032799389778794,0.62109375,0.5764854614412137,0.5742251223491027,0.6444444444444445,0.6274787535410765
267,0.6667981072555205,0.6453654979777779,0.6667981072555205,0.6675843619863051,0.7825327510917031,0.6333837619768028,0.7032799389778794,0.62109375,0.5764854614412137,0.5742251223491027,0.6444444444444445,0.6274787535410765
268,0.6669952681388013,0.6455978147623425,0.6669952681388013,0.6677740237974552,0.7825327510917031,0.6337033299697276,0.7027439024390244,0.6224390243902439,0.5772151898734177,0.5742251223491027,0.6444444444444445,0.6274787535410765
269,0.6667981072555205,0.6454362775826405,0.6667981072555205,0.6675707839332516,0.7825327510917031,0.6333837619768028,0.7027439024390244,0.6224390243902439,0.5772151898734177,0.5742251223491027,0.6444444444444445,0.6265060240963856
270,0.6667981072555205,0.6453145883576293,0.6667981072555205,0.6675641005244658,0.7821911828895679,0.6337033299697276,0.7027439024390244,0.6237816764132553,0.5754119138149556,0.5732899022801303,0.6444444444444445,0.6269503546099291
271,0.6667981072555205,0.6453145883576293,0.6667981072555205,0.6675641005244658,0.7821911828895679,0.6337033299697276,0.7027439024390244,0.6237816764132553,0.5754119138149556,0.5732899022801303,0.6444444444444445,0.6269503546099291
272,0.6667981072555205,0.6453389631241815,0.6667981072555205,0.6675520818221833,0.7821911828895679,0.6337033299697276,0.7022086824067022,0.6237816764132553,0.5761421319796954,0.5732899022801303,0.6444444444444445,0.6269503546099291
273,0.667192429022082,0.6456504776774914,0.667192429022082,0.6679741011864974,0.7827225130890052,0.6337033299697276,0.7022086824067022,0.624390243902439,0.5761421319796954,0.5714285714285714,0.6462395543175488,0.6283687943262412
274,0.667192429022082,0.6456504776774914,0.667192429022082,0.6679741011864974,0.7827225130890052,0.6337033299697276,0.7022086824067022,0.624390243902439,0.5761421319796954,0.5714285714285714,0.6462395543175488,0.6283687943262412
275,0.6673895899053628,0.6457837385268713,0.6673895899053628,0.6681671624615151,0.7832533798517226,0.6337033299697276,0.7027439024390244,0.624390243902439,0.5761421319796954,0.5714285714285714,0.6462395543175488,0.6283687943262412
276,0.6673895899053628,0.6457837385268713,0.6673895899053628,0.6681671624615151,0.7832533798517226,0.6337033299697276,0.7027439024390244,0.624390243902439,0.5761421319796954,0.5714285714285714,0.6462395543175488,0.6283687943262412
277,0.667192429022082,0.6454173015841891,0.667192429022082,0.6679911380649117,0.7832533798517226,0.6333837619768028,0.7027439024390244,0.625,0.5761421319796954,0.5691056910569106,0.6453407510431154,0.6283687943262412
278,0.6669952681388013,0.6452711769104216,0.6669952681388013,0.6678002677614385,0.7829119442022667,0.6326427488630622,0.7027439024390244,0.6263414634146341,0.5746835443037974,0.5700325732899023,0.6444444444444445,0.6283687943262412
279,0.6673895899053628,0.645689239079882,0.6673895899053628,0.6681758018386355,0.7829119442022667,0.6336032388663968,0.7037319116527038,0.6263414634146341,0.5746835443037974,0.5714285714285714,0.6444444444444445,0.6283687943262412
280,0.667192429022082,0.6455854440444291,0.667192429022082,0.6679678136857464,0.7825708061002179,0.6329113924050633,0.7037319116527038,0.6263414634146341,0.5739570164348925,0.5723577235772358,0.6444444444444445,0.6283687943262412
281,0.667192429022082,0.6455854440444291,0.667192429022082,0.6679678136857464,0.7825708061002179,0.6329113924050633,0.7037319116527038,0.6263414634146341,0.5739570164348925,0.5723577235772358,0.6444444444444445,0.6283687943262412
282,0.667192429022082,0.6455093780015556,0.667192429022082,0.6679735702114873,0.7825708061002179,0.6332320162107397,0.7037319116527038,0.6263414634146341,0.5739570164348925,0.5714285714285714,0.6444444444444445,0.6283687943262412
283,0.6675867507886435,0.6458299056611145,0.6675867507886435,0.6683418426608494,0.7831010452961672,0.6335529650278763,0.7047184170471842,0.6263414634146341,0.5746835443037974,0.5714285714285714,0.6444444444444445,0.6283687943262412
284,0.6673895899053628,0.6457004612132924,0.6673895899053628,0.6681369481201805,0.7831010452961672,0.6328600405679513,0.7036474164133738,0.6263414634146341,0.5754119138149556,0.5714285714285714,0.6444444444444445,0.6283687943262412
285,0.667192429022082,0.6454960385966855,0.667192429022082,0.6679413158419077,0.7831010452961672,0.63248730964467,0.7031131359149583,0.6263414634146341,0.5746835443037974,0.5714285714285714,0.6444444444444445,0.6283687943262412
286,0.6673895899053628,0.6457181963591823,0.6673895899053628,0.6681356282242037,0.7831010452961672,0.632808532249873,0.7031131359149583,0.6270691333982473,0.5754119138149556,0.5714285714285714,0.6444444444444445,0.6283687943262412
287,0.6673895899053628,0.6455755414836563,0.6673895899053628,0.6681313528555418,0.7831010452961672,0.632435180477885,0.7050796057619408,0.6264591439688716,0.5746835443037974,0.5700325732899023,0.6444444444444445,0.6283687943262412
288,0.6673895899053628,0.6456239722477961,0.6673895899053628,0.6681123454278362,0.782760121898128,0.632435180477885,0.7050796057619408,0.6264591439688716,0.5754119138149556,0.5700325732899023,0.6444444444444445,0.6283687943262412
289,0.667192429022082,0.6454909337530687,0.667192429022082,0.6679195894119616,0.7822299651567944,0.632435180477885,0.7045454545454546,0.6264591439688716,0.5754119138149556,0.5700325732899023,0.6444444444444445,0.6283687943262412
290,0.667192429022082,0.6454663507445372,0.667192429022082,0.6679286503878686,0.7822299651567944,0.632435180477885,0.7045454545454546,0.6264591439688716,0.5761421319796954,0.5691056910569106,0.6444444444444445,0.6283687943262412
291,0.667192429022082,0.6455257204684174,0.667192429022082,0.6679353047276779,0.7822299651567944,0.6320610687022901,0.7045454545454546,0.6265761396702231,0.576874205844981,0.5691056910569106,0.6444444444444445,0.6283687943262412
292,0.667192429022082,0.6455820918199764,0.667192429022082,0.6679279558238427,0.7822299651567944,0.6320610687022901,0.7045454545454546,0.6265761396702231,0.576874205844981,0.5691056910569106,0.6453407510431154,0.6279234585400425
293,0.6677839116719243,0.6462865204832982,0.6677839116719243,0.6685201635841369,0.7831010452961672,0.6320610687022901,0.7045454545454546,0.6265761396702231,0.578343949044586,0.5714285714285714,0.6453407510431154,0.6288951841359773
294,0.6677839116719243,0.6462505229521136,0.6677839116719243,0.6685260459280858,0.7831010452961672,0.6320610687022901,0.7045454545454546,0.6271844660194175,0.578343949044586,0.5714285714285714,0.6444444444444445,0.6288951841359773
295,0.6677839116719243,0.6462147100778064,0.6677839116719243,0.6685164244073739,0.7831010452961672,0.6323828920570265,0.7045454545454546,0.6265761396702231,0.578343949044586,0.5714285714285714,0.6444444444444445,0.6288951841359773
296,0.667981072555205,0.6464657055864986,0.667981072555205,0.6687416887145973,0.7831010452961672,0.6323828920570265,0.7056145675265554,0.6265761396702231,0.578343949044586,0.5728155339805825,0.6435506241331485,0.6293408929836996
297,0.667981072555205,0.646429522399987,0.667981072555205,0.6687495037055692,0.7831010452961672,0.6323828920570265,0.7056145675265554,0.6265761396702231,0.5776081424936387,0.5728155339805825,0.6435506241331485,0.6297872340425532
298,0.6681782334384858,0.6467561543020931,0.6681782334384858,0.6689623767946888,0.7834422657952069,0.6323828920570265,0.7056145675265554,0.6265761396702231,0.5776081424936387,0.5741935483870968,0.6444444444444445,0.6297872340425532
299,0.6681782334384858,0.6467561543020931,0.6681782334384858,0.6689623767946888,0.7834422657952069,0.6323828920570265,0.7056145675265554,0.6265761396702231,0.5776081424936387,0.5741935483870968,0.6444444444444445,0.6297872340425532
300,0.667981072555205,0.6466087576232572,0.667981072555205,0.6687864337208692,0.7834422657952069,0.6317395727365208,0.7046317388003037,0.6265761396702231,0.5776081424936387,0.5741935483870968,0.6444444444444445,0.6302342086586231
301,0.667981072555205,0.6465930727919696,0.667981072555205,0.668775040170487,0.7834422657952069,0.6320610687022901,0.7046317388003037,0.6265761396702231,0.5776081424936387,0.5741935483870968,0.6444444444444445,0.6297872340425532
302,0.667981072555205,0.6465930727919696,0.667981072555205,0.668775040170487,0.7834422657952069,0.6320610687022901,0.7046317388003037,0.6265761396702231,0.5776081424936387,0.5741935483870968,0.6444444444444445,0.6297872340425532
303,0.6681782334384858,0.6467035337294263,0.6681782334384858,0.668957809225255,0.7834422657952069,0.6330275229357798,0.7046317388003037,0.625968992248062,0.5776081424936387,0.5741935483870968,0.6444444444444445,0.6303116147308782
304,0.667981072555205,0.6465406523289882,0.667981072555205,0.6687700546984183,0.7834422657952069,0.6323304436511984,0.7046317388003037,0.6253630203291385,0.5776081424936387,0.5741935483870968,0.6444444444444445,0.6303116147308782
305,0.6677839116719243,0.6464942678380321,0.6677839116719243,0.6685747762929152,0.7829119442022667,0.6320081549439348,0.7046317388003037,0.6253630203291385,0.5776081424936387,0.5751211631663974,0.6444444444444445,0.6298655343241331
306,0.6677839116719243,0.6464942678380321,0.6677839116719243,0.6685747762929152,0.7829119442022667,0.6320081549439348,0.7046317388003037,0.6253630203291385,0.5776081424936387,0.5751211631663974,0.6444444444444445,0.6298655343241331
307,0.6681782334384858,0.6470555666265961,0.6681782334384858,0.6689780904079712,0.7829119442022667,0.6320081549439348,0.7046317388003037,0.6260869565217392,0.5808917197452229,0.5760517799352751,0.6435506241331485,0.6303116147308782
308,0.6683753943217665,0.6474548442907232,0.6683753943217665,0.6691627333853595,0.7829119442022667,0.6320081549439348,0.7046317388003037,0.6260869565217392,0.5808917197452229,0.5783521809369951,0.6444444444444445,0.6303116147308782
309,0.6681782334384858,0.6472921030226993,0.6681782334384858,0.6689750657834627,0.7829119442022667,0.6313105558388578,0.7046317388003037,0.6254826254826255,0.5808917197452229,0.5783521809369951,0.6444444444444445,0.6303116147308782
310,0.6683753943217665,0.6475247166800302,0.6683753943217665,0.6691901613736055,0.7829119442022667,0.6313105558388578,0.7051671732522796,0.626808100289296,0.5808917197452229,0.5783521809369951,0.6444444444444445,0.6303116147308782
311,0.6681782334384858,0.647420636548407,0.6681782334384858,0.6690341127120916,0.7827225130890052,0.630667345899134,0.7051671732522796,0.626808100289296,0.5808917197452229,0.5783521809369951,0.6444444444444445,0.6303116147308782
312,0.6681782334384858,0.647420636548407,0.6681782334384858,0.6690341127120916,0.7827225130890052,0.630667345899134,0.7051671732522796,0.626808100289296,0.5808917197452229,0.5783521809369951,0.6444444444444445,0.6303116147308782
313,0.6681782334384858,0.647420636548407,0.6681782334384858,0.6690341127120916,0.7827225130890052,0.630667345899134,0.7051671732522796,0.626808100289296,0.5808917197452229,0.5783521809369951,0.6444444444444445,0.6303116147308782
314,0.6681782334384858,0.647420636548407,0.6681782334384858,0.6690341127120916,0.7827225130890052,0.630667345899134,0.7051671732522796,0.626808100289296,0.5808917197452229,0.5783521809369951,0.6444444444444445,0.6303116147308782
315,0.667981072555205,0.6472984602226342,0.667981072555205,0.6688447344048508,0.7821911828895679,0.630667345899134,0.7051671732522796,0.626808100289296,0.5808917197452229,0.5783521809369951,0.6444444444444445,0.6298655343241331
316,0.6677839116719243,0.6470019697452868,0.6677839116719243,0.6686230425321564,0.7821911828895679,0.630667345899134,0.7051671732522796,0.626204238921002,0.5790816326530612,0.5792880258899676,0.6435506241331485,0.6298655343241331
317,0.6681782334384858,0.6473288641686565,0.6681782334384858,0.6690354006172338,0.7825327510917031,0.6309887869520897,0.7061503416856492,0.626204238921002,0.5790816326530612,0.5792880258899676,0.6435506241331485,0.6308345120226309
318,0.6681782334384858,0.6472937479071588,0.6681782334384858,0.6690263797838618,0.7825327510917031,0.6313105558388578,0.7061503416856492,0.6256015399422522,0.5790816326530612,0.5792880258899676,0.6435506241331485,0.6308345120226309
319,0.6681782334384858,0.6472692132702615,0.6681782334384858,0.6690357142860984,0.7825327510917031,0.6313105558388578,0.7061503416856492,0.6256015399422522,0.5798212005108557,0.5783521809369951,0.6435506241331485,0.6308345120226309
320,0.6683753943217665,0.6474496749127072,0.6683753943217665,0.6692179441641718,0.7825327510917031,0.6316326530612245,0.7071320182094082,0.625,0.5805626598465473,0.5783521809369951,0.6435506241331485,0.6308345120226309
321,0.6683753943217665,0.6474496749127072,0.6683753943217665,0.6692179441641718,0.7825327510917031,0.6316326530612245,0.7071320182094082,0.625,0.5805626598465473,0.5783521809369951,0.6435506241331485,0.6308345120226309
322,0.6685725552050473,0.6476076259478585,0.6685725552050473,0.6694143742043531,0.7825327510917031,0.631955079122001,0.7081122062168309,0.625,0.5805626598465473,0.5774193548387097,0.6444444444444445,0.6308345120226309
323,0.6681782334384858,0.6472565574699396,0.6681782334384858,0.6690601871978116,0.7828746177370031,0.6302349336057201,0.7075757575757575,0.625,0.5805626598465473,0.5774193548387097,0.6435506241331485,0.6308345120226309
324,0.667981072555205,0.64691931536846,0.667981072555205,0.6688537845176822,0.7828746177370031,0.6305569749616761,0.7070401211203634,0.6243996157540826,0.5805626598465473,0.5774193548387097,0.6416666666666667,0.6308345120226309
325,0.667981072555205,0.64691931536846,0.667981072555205,0.6688537845176822,0.7828746177370031,0.6305569749616761,0.7070401211203634,0.6243996157540826,0.5805626598465473,0.5774193548387097,0.6416666666666667,0.6308345120226309
326,0.667981072555205,0.6468204497242982,0.667981072555205,0.6688699416239502,0.7828746177370031,0.630879345603272,0.7070401211203634,0.6243996157540826,0.5813060179257362,0.5755627009646302,0.6416666666666667,0.6308345120226309
327,0.6681782334384858,0.6472060223700461,0.6681782334384858,0.669103306028995,0.7826847398338435,0.6305569749616761,0.7070401211203634,0.6243996157540826,0.5820512820512821,0.5755627009646302,0.6435506241331485,0.6318021201413427
328,0.667981072555205,0.647022614710471,0.667981072555205,0.6688855408769497,0.7826847398338435,0.6305569749616761,0.7070401211203634,0.6230769230769231,0.582798459563543,0.5755627009646302,0.6435506241331485,0.6309103740296401
329,0.6677839116719243,0.6467063439060735,0.6677839116719243,0.6687178062816395,0.7826847398338435,0.6302349336057201,0.7070401211203634,0.6236766121270453,0.582798459563543,0.5746388443017657,0.6416666666666667,0.6309103740296401
330,0.667981072555205,0.646796538998496,0.667981072555205,0.6689331191525552,0.7830271216097988,0.6305569749616761,0.708018154311649,0.6236766121270453,0.582798459563543,0.5737179487179487,0.6416666666666667,0.6309103740296401
331,0.667981072555205,0.6468411992602197,0.667981072555205,0.6689216171370701,0.7830271216097988,0.6305569749616761,0.7074829931972789,0.6236766121270453,0.582798459563543,0.5737179487179487,0.6425591098748261,0.6309103740296401
332,0.6677839116719243,0.6467301427389189,0.6677839116719243,0.6687410637302637,0.7830271216097988,0.6298568507157464,0.7059712773998488,0.625,0.582798459563543,0.5737179487179487,0.6425591098748261,0.6309103740296401
333,0.667981072555205,0.6469716954006792,0.667981072555205,0.6689380492496173,0.7830271216097988,0.6298568507157464,0.7054380664652568,0.625,0.5842985842985843,0.5737179487179487,0.6425591098748261,0.6318758815232722
334,0.6677839116719243,0.6467371339012072,0.6677839116719243,0.6687790478589885,0.7833698030634574,0.629156010230179,0.7054380664652568,0.6243996157540826,0.5842985842985843,0.5728,0.6425591098748261,0.6318758815232722
335,0.667981072555205,0.6468239991901313,0.667981072555205,0.6689631124764863,0.7839020122484689,0.6294779938587513,0.7054380664652568,0.6243996157540826,0.582798459563543,0.5728,0.6434540389972145,0.6323218066337333
336,0.6683753943217665,0.6471275530980409,0.6683753943217665,0.669336243218434,0.7844337560122431,0.6301790281329923,0.7054380664652568,0.6243996157540826,0.583547557840617,0.5728,0.6434540389972145,0.632768361581921
337,0.6683753943217665,0.6470534894986342,0.6683753943217665,0.6693430959357344,0.7844337560122431,0.6305015353121801,0.7054380664652568,0.6243996157540826,0.583547557840617,0.5718849840255591,0.6434540389972145,0.632768361581921
338,0.6681782334384858,0.6466770560225741,0.6681782334384858,0.6691371040615314,0.7844337560122431,0.6308243727598566,0.7054380664652568,0.6238003838771593,0.5817245817245817,0.5709728867623605,0.6434540389972145,0.632768361581921
339,0.6683753943217665,0.6467823910375279,0.6683753943217665,0.669326368162005,0.784965034965035,0.6311475409836066,0.7054380664652568,0.6238003838771593,0.5817245817245817,0.5700636942675159,0.6443514644351465,0.632768361581921
340,0.6683753943217665,0.6467823910375279,0.6683753943217665,0.669326368162005,0.784965034965035,0.6311475409836066,0.7054380664652568,0.6238003838771593,0.5817245817245817,0.5700636942675159,0.6443514644351465,0.632768361581921
341,0.6683753943217665,0.6467823910375279,0.6683753943217665,0.669326368162005,0.784965034965035,0.6311475409836066,0.7054380664652568,0.6238003838771593,0.5817245817245817,0.5700636942675159,0.6443514644351465,0.632768361581921
342,0.6685725552050473,0.6469451082155904,0.6685725552050473,0.6695623590025152,0.7853082641014429,0.6311475409836066,0.7054380664652568,0.6238003838771593,0.5817245817245817,0.5691573926868044,0.6452513966480447,0.6337332392378264
343,0.6683753943217665,0.6464078242119697,0.6683753943217665,0.669397021001206,0.7853082641014429,0.6314710404920554,0.7064150943396227,0.6238003838771593,0.5817245817245817,0.5673534072900158,0.6414565826330533,0.6337332392378264
344,0.6681782334384858,0.645986056088295,0.6681782334384858,0.6692287970924667,0.7853082641014429,0.6317948717948718,0.7064150943396227,0.6238003838771593,0.5817245817245817,0.5655608214849921,0.6395511921458625,0.6337332392378264
345,0.6681782334384858,0.645986056088295,0.6681782334384858,0.6692287970924667,0.7853082641014429,0.6317948717948718,0.7064150943396227,0.6238003838771593,0.5817245817245817,0.5655608214849921,0.6395511921458625,0.6337332392378264
346,0.6683753943217665,0.6461224825595819,0.6683753943217665,0.6694192098478219,0.7861827721906428,0.6317948717948718,0.7058823529411765,0.6238003838771593,0.5824742268041238,0.5655608214849921,0.6395511921458625,0.6337332392378264
347,0.6683753943217665,0.6461199288228706,0.6683753943217665,0.669431287953915,0.7861827721906428,0.6314710404920554,0.7058823529411765,0.6238003838771593,0.5832258064516129,0.5655608214849921,0.6386554621848739,0.634180790960452
348,0.6683753943217665,0.6460856473829091,0.6683753943217665,0.6694231287749957,0.7861827721906428,0.6317948717948718,0.7058823529411765,0.62320230105465,0.5832258064516129,0.5655608214849921,0.6386554621848739,0.634180790960452
349,0.6683753943217665,0.6460856473829091,0.6683753943217665,0.6694231287749957,0.7861827721906428,0.6317948717948718,0.7058823529411765,0.62320230105465,0.5832258064516129,0.5655608214849921,0.6386554621848739,0.634180790960452
350,0.6683753943217665,0.6460861071569197,0.6683753943217665,0.6694348073929546,0.7861827721906428,0.6317948717948718,0.7058823529411765,0.62320230105465,0.5832258064516129,0.5646687697160884,0.6395511921458625,0.634180790960452
351,0.6683753943217665,0.6460682942767366,0.6683753943217665,0.6694018165381118,0.7858391608391608,0.6324435318275154,0.7058823529411765,0.62320230105465,0.5832258064516129,0.5646687697160884,0.6395511921458625,0.6337332392378264
352,0.6683753943217665,0.6460682942767366,0.6683753943217665,0.6694018165381118,0.7858391608391608,0.6324435318275154,0.7058823529411765,0.62320230105465,0.5832258064516129,0.5646687697160884,0.6395511921458625,0.6337332392378264
353,0.668769716088328,0.6464708336588321,0.668769716088328,0.6698184861589118,0.7861827721906428,0.6334190231362468,0.7058823529411765,0.6245210727969349,0.5832258064516129,0.5628930817610063,0.6423562412342216,0.6332863187588152
354,0.6685725552050473,0.6463082584620334,0.6685725552050473,0.669630604456505,0.7861827721906428,0.6327160493827161,0.7058823529411765,0.6239234449760765,0.5832258064516129,0.5628930817610063,0.6423562412342216,0.6332863187588152
355,0.6685725552050473,0.6462919908501624,0.6685725552050473,0.6696439017216212,0.7861827721906428,0.6327160493827161,0.7058823529411765,0.6239234449760765,0.5839793281653747,0.5620094191522763,0.6423562412342216,0.6332863187588152
356,0.6685725552050473,0.6463260313425909,0.6685725552050473,0.6696517537434591,0.7861827721906428,0.6323907455012854,0.7058823529411765,0.6245210727969349,0.5839793281653747,0.5620094191522763,0.6423562412342216,0.6332863187588152
357,0.6685725552050473,0.6463283991454933,0.6685725552050473,0.6696737168082508,0.7865266841644795,0.632065775950668,0.7058823529411765,0.6245210727969349,0.5839793281653747,0.5620094191522763,0.6423562412342216,0.6332863187588152
358,0.6685725552050473,0.6462848802569856,0.6685725552050473,0.669696959660392,0.7865266841644795,0.632065775950668,0.7064150943396227,0.6245210727969349,0.5839793281653747,0.5611285266457681,0.6423562412342216,0.6332863187588152
359,0.6683753943217665,0.646153977749713,0.6683753943217665,0.6694949669150312,0.7861827721906428,0.6313624678663239,0.7064150943396227,0.6245210727969349,0.5839793281653747,0.5611285266457681,0.6423562412342216,0.6332863187588152
360,0.6683753943217665,0.6461419940501458,0.6683753943217665,0.6695217369276472,0.7861827721906428,0.6313624678663239,0.7064150943396227,0.6245210727969349,0.5847347994825356,0.559375,0.6432584269662921,0.6332863187588152
361,0.6683753943217665,0.6459610561528368,0.6683753943217665,0.6695150455420025,0.7861827721906428,0.6316872427983539,0.7064150943396227,0.6245210727969349,0.582901554404145,0.559375,0.6423562412342216,0.6342494714587738
362,0.6683753943217665,0.6459186669325074,0.6683753943217665,0.6695388420165536,0.7861827721906428,0.6316872427983539,0.7069486404833837,0.6245210727969349,0.582901554404145,0.5585023400936038,0.6423562412342216,0.6342494714587738
363,0.668769716088328,0.6463108104522899,0.668769716088328,0.6699358516296124,0.7867132867132867,0.6316872427983539,0.7074829931972789,0.6258373205741626,0.5836575875486382,0.5585023400936038,0.6423562412342216,0.6342494714587738
364,0.668769716088328,0.6463108104522899,0.668769716088328,0.6699358516296124,0.7867132867132867,0.6316872427983539,0.7074829931972789,0.6258373205741626,0.5836575875486382,0.5585023400936038,0.6423562412342216,0.6342494714587738
365,0.668769716088328,0.6463133094120359,0.668769716088328,0.6699339676672621,0.7867132867132867,0.6316872427983539,0.7074829931972789,0.6252390057361377,0.5851755526657998,0.5585023400936038,0.6414565826330533,0.6342494714587738
366,0.6689668769716088,0.6464216602048074,0.6689668769716088,0.6701162448759477,0.7867132867132867,0.6323377960865088,0.7084592145015106,0.6252390057361377,0.5844155844155844,0.5585023400936038,0.6414565826330533,0.6342494714587738
367,0.668769716088328,0.6462708711816872,0.668769716088328,0.6699710233037457,0.7870572802798426,0.6309278350515464,0.7079245283018868,0.6246418338108882,0.5844155844155844,0.557632398753894,0.6423562412342216,0.6352112676056338
368,0.6685725552050473,0.6459241163705843,0.6685725552050473,0.6697961804840483,0.7870572802798426,0.6309278350515464,0.7079245283018868,0.6246418338108882,0.5844155844155844,0.5567651632970451,0.6404494382022472,0.6352112676056338
369,0.6685725552050473,0.6459241163705843,0.6685725552050473,0.6697961804840483,0.7870572802798426,0.6309278350515464,0.7079245283018868,0.6246418338108882,0.5844155844155844,0.5567651632970451,0.6404494382022472,0.6352112676056338
370,0.6683753943217665,0.6455320468059598,0.6683753943217665,0.6695952865181606,0.7870572802798426,0.631253223310985,0.7079245283018868,0.6246418338108882,0.5818181818181818,0.5559006211180124,0.6404494382022472,0.6352112676056338
371,0.6681782334384858,0.6454098907621952,0.6681782334384858,0.6693865089979625,0.7870572802798426,0.6309278350515464,0.7079245283018868,0.6246418338108882,0.5825747724317295,0.5559006211180124,0.6404494382022472,0.6338028169014085
372,0.667981072555205,0.6451361908457428,0.667981072555205,0.669157712843958,0.7867132867132867,0.6309278350515464,0.7079245283018868,0.6246418338108882,0.5807291666666666,0.5559006211180124,0.6404494382022472,0.6338028169014085
373,0.6675867507886435,0.6446713465327303,0.6675867507886435,0.6687411069608851,0.7867132867132867,0.630546955624355,0.7079245283018868,0.6240458015267175,0.5788787483702738,0.5559006211180124,0.6404494382022472,0.6329113924050633
374,0.6677839116719243,0.645063807349471,0.6677839116719243,0.6689228822027549,0.7867132867132867,0.630546955624355,0.7079245283018868,0.6240458015267175,0.5788787483702738,0.5581395348837209,0.6413502109704642,0.6329113924050633
375,0.6677839116719243,0.645063807349471,0.6677839116719243,0.6689228822027549,0.7867132867132867,0.630546955624355,0.7079245283018868,0.6240458015267175,0.5788787483702738,0.5581395348837209,0.6413502109704642,0.6329113924050633
376,0.6677839116719243,0.6449957543171174,0.6677839116719243,0.6689255722876952,0.7870572802798426,0.630546955624355,0.7088989441930619,0.6240458015267175,0.5788787483702738,0.5581395348837209,0.6404494382022472,0.6319493314567206
377,0.6675867507886435,0.6448428636530725,0.6675867507886435,0.6687646733209814,0.7870572802798426,0.6298399586990191,0.7088989441930619,0.6234509056244042,0.5788787483702738,0.5564142194744977,0.6422535211267606,0.6319493314567206
378,0.6675867507886435,0.6448426253576537,0.6675867507886435,0.6687680141597659,0.7867132867132867,0.6298399586990191,0.7088989441930619,0.6234509056244042,0.5796344647519582,0.5555555555555556,0.6422535211267606,0.6323943661971831
379,0.6673895899053628,0.644641245676359,0.6673895899053628,0.6685835529432308,0.7867132867132867,0.6291322314049587,0.7088989441930619,0.6234509056244042,0.5796344647519582,0.5555555555555556,0.6413502109704642,0.6323943661971831
380,0.6673895899053628,0.644641245676359,0.6673895899053628,0.6685835529432308,0.7867132867132867,0.6291322314049587,0.7088989441930619,0.6234509056244042,0.5796344647519582,0.5555555555555556,0.6413502109704642,0.6323943661971831
381,0.6675867507886435,0.6447620885970431,0.6675867507886435,0.6687915351532494,0.7872433377020533,0.6291322314049587,0.7094339622641509,0.6234509056244042,0.5803921568627451,0.5546995377503852,0.6413502109704642,0.6323943661971831
382,0.6673895899053628,0.644462300079321,0.6673895899053628,0.6685885340240819,0.7872433377020533,0.6291322314049587,0.7094339622641509,0.6234509056244042,0.5792922673656619,0.5538461538461539,0.6413502109704642,0.6319493314567206
383,0.6675867507886435,0.6446789880327599,0.6675867507886435,0.6687800065731783,0.7872433377020533,0.6291322314049587,0.7104072398190046,0.6234509056244042,0.5800524934383202,0.5538461538461539,0.6413502109704642,0.6319493314567206
384,0.6675867507886435,0.6446789880327599,0.6675867507886435,0.6687800065731783,0.7872433377020533,0.6291322314049587,0.7104072398190046,0.6234509056244042,0.5800524934383202,0.5538461538461539,0.6413502109704642,0.6319493314567206
385,0.6673895899053628,0.6442766546674572,0.6673895899053628,0.6686127013000049,0.7872433377020533,0.6291322314049587,0.7104072398190046,0.6234509056244042,0.5800524934383202,0.5529953917050692,0.6385372714486639,0.6323943661971831
386,0.6673895899053628,0.6443337846243705,0.6673895899053628,0.6686398411195975,0.7875874125874126,0.628482972136223,0.7104072398190046,0.6234509056244042,0.580814717477004,0.5529953917050692,0.6385372714486639,0.6323943661971831
387,0.667192429022082,0.64403344745057,0.667192429022082,0.6684168041942934,0.7875874125874126,0.628482972136223,0.7098718914845517,0.6234509056244042,0.5789473684210527,0.5529953917050692,0.6385372714486639,0.6323943661971831
388,0.6669952681388013,0.6438019333652731,0.6669952681388013,0.6682699338747332,0.7875874125874126,0.628099173553719,0.7098718914845517,0.6228571428571429,0.5797101449275363,0.5504587155963303,0.6394366197183099,0.6323943661971831
389,0.6669952681388013,0.6437922239886731,0.6669952681388013,0.6682924243000504,0.7875874125874126,0.6274509803921569,0.7098718914845517,0.6241674595623216,0.5793650793650794,0.549618320610687,0.6394366197183099,0.6328400281888654
390,0.6669952681388013,0.6438002305402244,0.6669952681388013,0.6683074552449632,0.7875874125874126,0.6274509803921569,0.7098718914845517,0.6241674595623216,0.5793650793650794,0.5487804878048781,0.6403385049365303,0.6328400281888654
391,0.6667981072555205,0.643511238997488,0.6667981072555205,0.668139110790435,0.7875874125874126,0.6271273852501289,0.7098718914845517,0.6241674595623216,0.5801324503311258,0.547945205479452,0.6384180790960452,0.6328400281888654
392,0.6666009463722398,0.6433498927773396,0.6666009463722398,0.6679554998145499,0.7872433377020533,0.6264189886480909,0.7098718914845517,0.6247619047619047,0.5801324503311258,0.547112462006079,0.6384180790960452,0.6328400281888654
393,0.6667981072555205,0.6435400239700817,0.6667981072555205,0.6681491596742025,0.7872433377020533,0.6267423851316469,0.7093373493975904,0.6247619047619047,0.5809018567639257,0.547112462006079,0.6384180790960452,0.6338028169014085
394,0.6669952681388013,0.6436728082863546,0.6669952681388013,0.668351291433461,0.7872433377020533,0.6277749096541043,0.7098718914845517,0.6247619047619047,0.5816733067729084,0.5462822458270106,0.6384180790960452,0.633356790992259
395,0.6669952681388013,0.6436728082863546,0.6669952681388013,0.668351291433461,0.7872433377020533,0.6277749096541043,0.7098718914845517,0.6247619047619047,0.5816733067729084,0.5462822458270106,0.6384180790960452,0.633356790992259
396,0.6669952681388013,0.6437265242056613,0.6669952681388013,0.6683352963838147,0.7868995633187773,0.6277749096541043,0.7098718914845517,0.6247619047619047,0.5824468085106383,0.5462822458270106,0.6384180790960452,0.633356790992259
397,0.6666009463722398,0.6433585074178576,0.6666009463722398,0.6679503512628031,0.7863695937090432,0.6273901808785529,0.7093373493975904,0.6241674595623216,0.5824468085106383,0.5462822458270106,0.6375176304654443,0.633356790992259
398,0.6666009463722398,0.6433585074178576,0.6666009463722398,0.6679503512628031,0.7863695937090432,0.6273901808785529,0.7093373493975904,0.6241674595623216,0.5824468085106383,0.5462822458270106,0.6375176304654443,0.633356790992259
399,0.6662066246056783,0.6429889988840378,0.6662066246056783,0.667541000967301,0.7860262008733624,0.6266804550155118,0.7093373493975904,0.6222645099904852,0.5824468085106383,0.5462822458270106,0.6375176304654443,0.633356790992259
400,0.6662066246056783,0.6430393628007134,0.6662066246056783,0.6675520420205235,0.7860262008733624,0.6266804550155118,0.7093373493975904,0.6222645099904852,0.5832223701731025,0.5454545454545454,0.6384180790960452,0.6329113924050633
401,0.6662066246056783,0.6430960832955475,0.6662066246056783,0.6675585070437289,0.7860262008733624,0.6263565891472869,0.7093373493975904,0.6222645099904852,0.584,0.5454545454545454,0.6384180790960452,0.6329113924050633
402,0.6660094637223974,0.6427858299352395,0.6660094637223974,0.6673407974756006,0.7860262008733624,0.6263565891472869,0.7093373493975904,0.6216730038022814,0.582109479305741,0.5454545454545454,0.6384180790960452,0.6329113924050633
403,0.6660094637223974,0.6427858299352395,0.6660094637223974,0.6673407974756006,0.7860262008733624,0.6263565891472869,0.7093373493975904,0.6216730038022814,0.582109479305741,0.5454545454545454,0.6384180790960452,0.6329113924050633
404,0.6660094637223974,0.6428268966668482,0.6660094637223974,0.6673759775200593,0.7858391608391608,0.6263565891472869,0.7093373493975904,0.6216730038022814,0.582109479305741,0.5454545454545454,0.6384180790960452,0.6334269662921348
405,0.6658123028391167,0.6425987052200897,0.6658123028391167,0.6671911958945613,0.7858391608391608,0.6266804550155118,0.7093373493975904,0.6216730038022814,0.582109479305741,0.5438066465256798,0.6393210749646393,0.6320224719101124
406,0.6658123028391167,0.6425629953326706,0.6658123028391167,0.667217968296878,0.7858391608391608,0.6266804550155118,0.7098718914845517,0.6216730038022814,0.582109479305741,0.5429864253393665,0.6393210749646393,0.6320224719101124
407,0.6658123028391167,0.6423609373800312,0.6658123028391167,0.6671814954777817,0.7858391608391608,0.6277145811789038,0.7098718914845517,0.6222645099904852,0.5802139037433155,0.5429864253393665,0.6384180790960452,0.631578947368421
408,0.6658123028391167,0.6423609373800312,0.6658123028391167,0.6671814954777817,0.7858391608391608,0.6277145811789038,0.7098718914845517,0.6222645099904852,0.5802139037433155,0.5429864253393665,0.6384180790960452,0.631578947368421
409,0.6656151419558359,0.6421905832291666,0.6656151419558359,0.6669757138005754,0.7858391608391608,0.6273291925465838,0.7093373493975904,0.6222645099904852,0.5802139037433155,0.5429864253393665,0.6384180790960452,0.6311360448807855
410,0.6656151419558359,0.6421905832291666,0.6656151419558359,0.6669757138005754,0.7858391608391608,0.6273291925465838,0.7093373493975904,0.6222645099904852,0.5802139037433155,0.5429864253393665,0.6384180790960452,0.6311360448807855
411,0.6658123028391167,0.6422560278110706,0.6658123028391167,0.6671583583432049,0.7863695937090432,0.6276540652511652,0.7093373493975904,0.6222645099904852,0.5794392523364486,0.5429864253393665,0.6384180790960452,0.631578947368421
412,0.6660094637223974,0.6424603832931257,0.6660094637223974,0.6673573104103976,0.7863695937090432,0.627979274611399,0.7093373493975904,0.623574144486692,0.5794392523364486,0.5429864253393665,0.6384180790960452,0.631578947368421
413,0.6660094637223974,0.6424603832931257,0.6660094637223974,0.6673573104103976,0.7863695937090432,0.627979274611399,0.7093373493975904,0.623574144486692,0.5794392523364486,0.5429864253393665,0.6384180790960452,0.631578947368421
414,0.6660094637223974,0.6424603832931257,0.6660094637223974,0.6673573104103976,0.7863695937090432,0.627979274611399,0.7093373493975904,0.623574144486692,0.5794392523364486,0.5429864253393665,0.6384180790960452,0.631578947368421
415,0.6660094637223974,0.642365569789478,0.6660094637223974,0.6673628083628207,0.7863695937090432,0.6286307053941909,0.7093373493975904,0.6229819563152896,0.5794392523364486,0.5421686746987951,0.6384180790960452,0.631578947368421
416,0.6662066246056783,0.642526300355666,0.6662066246056783,0.6675652285709073,0.7863695937090432,0.628956927867151,0.7093373493975904,0.6229819563152896,0.5794392523364486,0.5421686746987951,0.6384180790960452,0.6325385694249649
417,0.6662066246056783,0.642526300355666,0.6662066246056783,0.6675652285709073,0.7863695937090432,0.628956927867151,0.7093373493975904,0.6229819563152896,0.5794392523364486,0.5421686746987951,0.6384180790960452,0.6325385694249649
418,0.6660094637223974,0.6423307202656355,0.6660094637223974,0.6673608759987917,0.7860262008733624,0.628956927867151,0.7093373493975904,0.6216730038022814,0.5794392523364486,0.5413533834586466,0.6393210749646393,0.6325385694249649
419,0.6660094637223974,0.6422425726270747,0.6660094637223974,0.6673941806972455,0.7860262008733624,0.6292834890965732,0.7093373493975904,0.6222645099904852,0.5794392523364486,0.5397301349325337,0.6393210749646393,0.6325385694249649
420,0.6662066246056783,0.6424333340480074,0.6662066246056783,0.6675883041585413,0.7860262008733624,0.6296103896103896,0.708803611738149,0.6222645099904852,0.5802139037433155,0.5397301349325337,0.6393210749646393,0.6334968465311843
421,0.6662066246056783,0.6424294273225291,0.6662066246056783,0.6676075897636753,0.7860262008733624,0.6296103896103896,0.708803611738149,0.6222645099904852,0.5809906291834003,0.5389221556886228,0.6393210749646393,0.6334968465311843
422,0.6662066246056783,0.6424260828292225,0.6662066246056783,0.6676271754863158,0.7860262008733624,0.6296103896103896,0.708803611738149,0.6222645099904852,0.5817694369973191,0.5381165919282511,0.6393210749646393,0.6334968465311843
423,0.6662066246056783,0.6424260828292225,0.6662066246056783,0.6676271754863158,0.7860262008733624,0.6296103896103896,0.708803611738149,0.6222645099904852,0.5817694369973191,0.5381165919282511,0.6393210749646393,0.6334968465311843
424,0.6662066246056783,0.6423665929835738,0.6662066246056783,0.6676409216732581,0.7860262008733624,0.6299376299376299,0.708803611738149,0.6222645099904852,0.5817694369973191,0.5373134328358209,0.6393210749646393,0.6334968465311843
425,0.6660094637223974,0.641992593239539,0.6660094637223974,0.6674615187435877,0.7860262008733624,0.6302652106084243,0.708803611738149,0.6216730038022814,0.5817694369973191,0.5365126676602087,0.6373937677053825,0.6334968465311843
426,0.6660094637223974,0.6419420812083246,0.6660094637223974,0.6674372651843843,0.7860262008733624,0.6305931321540063,0.708803611738149,0.6191832858499525,0.5817694369973191,0.5373134328358209,0.6373937677053825,0.634453781512605
427,0.6660094637223974,0.6418420618215938,0.6660094637223974,0.6673816398627018,0.7853403141361257,0.6322916666666667,0.708803611738149,0.6199052132701421,0.5806451612903226,0.537890044576523,0.6363636363636364,0.6334968465311843
428,0.6658123028391167,0.6418000151240112,0.6658123028391167,0.667191420413249,0.7848101265822784,0.6326211568525274,0.7072987208427389,0.6199052132701421,0.5806451612903226,0.5392592592592592,0.6363636363636364,0.6334968465311843
429,0.6660094637223974,0.6419867231129965,0.6660094637223974,0.6673795879086275,0.7848101265822784,0.6333333333333333,0.7072987208427389,0.6199052132701421,0.5814266487213997,0.5392592592592592,0.6363636363636364,0.6334968465311843
430,0.6662066246056783,0.6421798581561284,0.6662066246056783,0.6675882641735584,0.7848101265822784,0.6333333333333333,0.7072987208427389,0.6204933586337761,0.5814266487213997,0.5392592592592592,0.6363636363636364,0.634453781512605
431,0.6660094637223974,0.641866704863632,0.6660094637223974,0.6674603436403054,0.7842794759825328,0.6339937434827946,0.7078313253012049,0.6204933586337761,0.5806451612903226,0.5368731563421829,0.6363636363636364,0.634453781512605
432,0.6660094637223974,0.6419554973299395,0.6660094637223974,0.6674720989549242,0.7842794759825328,0.6333333333333333,0.7078313253012049,0.6210826210826211,0.5814266487213997,0.5368731563421829,0.6363636363636364,0.634453781512605
433,0.6658123028391167,0.6417916811456565,0.6658123028391167,0.6673053762953494,0.7842794759825328,0.6330036439354503,0.7068575734740015,0.6210826210826211,0.5822102425876011,0.5360824742268041,0.6363636363636364,0.634453781512605
434,0.6656151419558359,0.6416190356824361,0.6656151419558359,0.6671560420402625,0.7842794759825328,0.6322916666666667,0.7068575734740015,0.6210826210826211,0.5822102425876011,0.5345080763582967,0.6372688477951636,0.634453781512605
435,0.6656151419558359,0.6416617512296461,0.6656151419558359,0.6671526374619483,0.7842794759825328,0.6322916666666667,0.7068575734740015,0.6210826210826211,0.582995951417004,0.5345080763582967,0.6372688477951636,0.6340097970608818
436,0.6656151419558359,0.6416617512296461,0.6656151419558359,0.6671526374619483,0.7842794759825328,0.6322916666666667,0.7068575734740015,0.6210826210826211,0.582995951417004,0.5345080763582967,0.6372688477951636,0.6340097970608818
437,0.6658123028391167,0.6417426153561664,0.6658123028391167,0.6673421811907351,0.7842794759825328,0.6332811684924361,0.7072987208427389,0.6210826210826211,0.582995951417004,0.533724340175953,0.6372688477951636,0.6340097970608818
438,0.6658123028391167,0.6417426153561664,0.6658123028391167,0.6673421811907351,0.7842794759825328,0.6332811684924361,0.7072987208427389,0.6210826210826211,0.582995951417004,0.533724340175953,0.6372688477951636,0.6340097970608818
439,0.6656151419558359,0.6414055764140706,0.6656151419558359,0.6671442665794116,0.7842794759825328,0.6332811684924361,0.7072987208427389,0.6210826210826211,0.581081081081081,0.5329428989751098,0.6372688477951636,0.6340097970608818
440,0.6656151419558359,0.6414055764140706,0.6656151419558359,0.6671442665794116,0.7842794759825328,0.6332811684924361,0.7072987208427389,0.6210826210826211,0.581081081081081,0.5329428989751098,0.6372688477951636,0.6340097970608818
441,0.6654179810725552,0.6411186948538847,0.6654179810725552,0.6669150824565627,0.7835951134380453,0.6336116910229646,0.7072987208427389,0.6210826210826211,0.581081081081081,0.5329428989751098,0.6353276353276354,0.6340097970608818
442,0.6656151419558359,0.6412815478004801,0.6656151419558359,0.667102553413311,0.7835951134380453,0.6339425587467363,0.7082706766917293,0.6210826210826211,0.581081081081081,0.5329428989751098,0.6353276353276354,0.6340097970608818
443,0.6652208201892744,0.6410048877378807,0.6652208201892744,0.6667070159129933,0.7832533798517226,0.632514375326712,0.7082706766917293,0.6210826210826211,0.581081081081081,0.5329428989751098,0.6353276353276354,0.6335664335664336
444,0.6652208201892744,0.6407724829891268,0.6652208201892744,0.6667271671739124,0.7832533798517226,0.6331763474620618,0.7082706766917293,0.6210826210826211,0.5791610284167794,0.5313868613138686,0.6353276353276354,0.6345213137665968
445,0.6652208201892744,0.6407724829891268,0.6652208201892744,0.6667271671739124,0.7832533798517226,0.6331763474620618,0.7082706766917293,0.6210826210826211,0.5791610284167794,0.5313868613138686,0.6353276353276354,0.6345213137665968
446,0.6652208201892744,0.6407422728179406,0.6652208201892744,0.666756198044773,0.7832533798517226,0.6331763474620618,0.708803611738149,0.6210826210826211,0.5791610284167794,0.5306122448979592,0.6353276353276354,0.6345213137665968
447,0.6650236593059937,0.6406029484804096,0.6650236593059937,0.6665787568736393,0.7832533798517226,0.6324607329842932,0.7082706766917293,0.6210826210826211,0.5791610284167794,0.529839883551674,0.6362339514978602,0.6345213137665968
448,0.6648264984227129,0.6402912740904314,0.6648264984227129,0.6663936989010804,0.7832533798517226,0.6321297749869178,0.708803611738149,0.6210826210826211,0.5772357723577236,0.5290697674418605,0.6362339514978602,0.6345213137665968
449,0.6644321766561514,0.6398948790334125,0.6644321766561514,0.6660021930995297,0.7832533798517226,0.6317443687794657,0.7078313253012049,0.6204933586337761,0.5764546684709067,0.5290697674418605,0.6362339514978602,0.6340782122905028
450,0.6644321766561514,0.6399828708140625,0.6644321766561514,0.665966889915834,0.7832533798517226,0.6317443687794657,0.7072987208427389,0.6204933586337761,0.5764546684709067,0.529839883551674,0.6371428571428571,0.633635729239358
451,0.6648264984227129,0.6401302133080169,0.6648264984227129,0.666356524797112,0.7841255996511121,0.6320754716981132,0.7072987208427389,0.6204933586337761,0.5745257452574526,0.529839883551674,0.6371428571428571,0.6355400696864112
452,0.6648264984227129,0.6401302133080169,0.6648264984227129,0.666356524797112,0.7841255996511121,0.6320754716981132,0.7072987208427389,0.6204933586337761,0.5745257452574526,0.529839883551674,0.6371428571428571,0.6355400696864112
453,0.6648264984227129,0.6400884329554539,0.6648264984227129,0.6663604816170242,0.7841255996511121,0.6320754716981132,0.7072987208427389,0.6204933586337761,0.5737483085250338,0.529839883551674,0.6371428571428571,0.6359832635983264
454,0.6648264984227129,0.6400744649875512,0.6648264984227129,0.6663514033097389,0.7841255996511121,0.6324069218668065,0.7072987208427389,0.6204933586337761,0.5737483085250338,0.529839883551674,0.6371428571428571,0.6355400696864112
455,0.6650236593059937,0.640165339297416,0.6650236593059937,0.6665362607132784,0.7841255996511121,0.6330708661417322,0.7082706766917293,0.6204933586337761,0.5737483085250338,0.529839883551674,0.6362339514978602,0.6355400696864112
456,0.6650236593059937,0.640165339297416,0.6650236593059937,0.6665362607132784,0.7841255996511121,0.6330708661417322,0.7082706766917293,0.6204933586337761,0.5737483085250338,0.529839883551674,0.6362339514978602,0.6355400696864112
457,0.6648264984227129,0.6400011178328762,0.6648264984227129,0.666328339970451,0.7837837837837838,0.6330708661417322,0.7072987208427389,0.6204933586337761,0.5737483085250338,0.529839883551674,0.6362339514978602,0.6355400696864112
458,0.6648264984227129,0.6400739432076841,0.6648264984227129,0.666316920217065,0.7837837837837838,0.6330708661417322,0.706766917293233,0.6204933586337761,0.5753052917232022,0.529839883551674,0.6362339514978602,0.6350974930362117
459,0.6648264984227129,0.6400502086518416,0.6648264984227129,0.666318967286474,0.7834422657952069,0.6334033613445378,0.706766917293233,0.6210826210826211,0.5753052917232022,0.5290697674418605,0.6362339514978602,0.6350974930362117
460,0.6648264984227129,0.6400084986703112,0.6648264984227129,0.6663243809879792,0.7831010452961672,0.6337362059905413,0.706766917293233,0.6210826210826211,0.5753052917232022,0.5283018867924528,0.6362339514978602,0.6355400696864112
461,0.6650236593059937,0.6401163701898824,0.6650236593059937,0.6665041933089548,0.783630822812364,0.6340694006309149,0.706766917293233,0.6210826210826211,0.5753052917232022,0.5283018867924528,0.6362339514978602,0.6355400696864112
462,0.6650236593059937,0.6400907991209588,0.6650236593059937,0.6664720835956994,0.783289817232376,0.6347368421052632,0.7062359128474831,0.6210826210826211,0.5753052917232022,0.5283018867924528,0.6362339514978602,0.6355400696864112
463,0.6650236593059937,0.6400907991209588,0.6650236593059937,0.6664720835956994,0.783289817232376,0.6347368421052632,0.7062359128474831,0.6210826210826211,0.5753052917232022,0.5283018867924528,0.6362339514978602,0.6355400696864112
464,0.6650236593059937,0.6400907991209588,0.6650236593059937,0.6664720835956994,0.783289817232376,0.6347368421052632,0.7062359128474831,0.6210826210826211,0.5753052917232022,0.5283018867924528,0.6362339514978602,0.6355400696864112
465,0.6650236593059937,0.6400907991209588,0.6650236593059937,0.6664720835956994,0.783289817232376,0.6347368421052632,0.7062359128474831,0.6210826210826211,0.5753052917232022,0.5283018867924528,0.6362339514978602,0.6355400696864112
466,0.6650236593059937,0.6400907991209588,0.6650236593059937,0.6664720835956994,0.783289817232376,0.6347368421052632,0.7062359128474831,0.6210826210826211,0.5753052917232022,0.5283018867924528,0.6362339514978602,0.6355400696864112
467,0.6652208201892744,0.6400242985671745,0.6652208201892744,0.6666412392409701,0.7838190517616355,0.6354056902002108,0.7072072072072072,0.6210826210826211,0.5733695652173914,0.527536231884058,0.6362339514978602,0.6355400696864112
468,0.6652208201892744,0.6400242985671745,0.6652208201892744,0.6666412392409701,0.7838190517616355,0.6354056902002108,0.7072072072072072,0.6210826210826211,0.5733695652173914,0.527536231884058,0.6362339514978602,0.6355400696864112
469,0.6650236593059937,0.6398475646909338,0.6650236593059937,0.6664447696324277,0.7838190517616355,0.6354056902002108,0.7062359128474831,0.6210826210826211,0.5733695652173914,0.527536231884058,0.6362339514978602,0.6350974930362117
470,0.6650236593059937,0.6398475646909338,0.6650236593059937,0.6664447696324277,0.7838190517616355,0.6354056902002108,0.7062359128474831,0.6210826210826211,0.5733695652173914,0.527536231884058,0.6362339514978602,0.6350974930362117
471,0.6652208201892744,0.6400081622773754,0.6652208201892744,0.6666472353109683,0.7838190517616355,0.6357406431207169,0.7062359128474831,0.6210826210826211,0.5733695652173914,0.527536231884058,0.6362339514978602,0.6360473208072372
472,0.6652208201892744,0.6399546457043579,0.6652208201892744,0.6666645472724011,0.7838190517616355,0.6360759493670886,0.7062359128474831,0.6210826210826211,0.5733695652173914,0.5267727930535456,0.6362339514978602,0.6360473208072372
473,0.6654179810725552,0.6401151665621831,0.6654179810725552,0.6668669367373595,0.7838190517616355,0.6364116094986807,0.7062359128474831,0.6210826210826211,0.5733695652173914,0.5267727930535456,0.6362339514978602,0.6369958275382476
474,0.6652208201892744,0.6399936790434946,0.6652208201892744,0.666678556028787,0.783289817232376,0.6364116094986807,0.7062359128474831,0.6210826210826211,0.5733695652173914,0.5267727930535456,0.6362339514978602,0.6365531619179986
475,0.6652208201892744,0.639994347224544,0.6652208201892744,0.6666979809681941,0.783630822812364,0.6360759493670886,0.7062359128474831,0.6210826210826211,0.5733695652173914,0.5267727930535456,0.6362339514978602,0.6365531619179986
476,0.6652208201892744,0.6399729910195135,0.6652208201892744,0.6667207277341324,0.783630822812364,0.6360759493670886,0.7062359128474831,0.6216730038022814,0.5733695652173914,0.5260115606936416,0.6362339514978602,0.6365531619179986
477,0.6650236593059937,0.6397857752020367,0.6650236593059937,0.6665315195752304,0.783630822812364,0.6353562005277045,0.7062359128474831,0.6216730038022814,0.5725915875169606,0.5260115606936416,0.6362339514978602,0.6365531619179986
478,0.6650236593059937,0.6397857752020367,0.6650236593059937,0.6665315195752304,0.783630822812364,0.6353562005277045,0.7062359128474831,0.6216730038022814,0.5725915875169606,0.5260115606936416,0.6362339514978602,0.6365531619179986
479,0.6650236593059937,0.6397857752020367,0.6650236593059937,0.6665315195752304,0.783630822812364,0.6353562005277045,0.7062359128474831,0.6216730038022814,0.5725915875169606,0.5260115606936416,0.6362339514978602,0.6365531619179986
480,0.6652208201892744,0.6399460621296924,0.6652208201892744,0.666733620869439,0.783630822812364,0.6356916578669483,0.7062359128474831,0.6216730038022814,0.5725915875169606,0.5260115606936416,0.6362339514978602,0.6375
481,0.6652208201892744,0.6398931591693011,0.6652208201892744,0.6667512600837102,0.783630822812364,0.636027469624934,0.7062359128474831,0.6216730038022814,0.5725915875169606,0.5252525252525253,0.6362339514978602,0.6375
482,0.6650236593059937,0.6397740616152213,0.6650236593059937,0.6665674044360212,0.7831010452961672,0.6356916578669483,0.7057057057057057,0.6216730038022814,0.5725915875169606,0.5252525252525253,0.6362339514978602,0.6379430159833217
483,0.6650236593059937,0.6397740616152213,0.6650236593059937,0.6665674044360212,0.7831010452961672,0.6356916578669483,0.7057057057057057,0.6216730038022814,0.5725915875169606,0.5252525252525253,0.6362339514978602,0.6379430159833217
484,0.6650236593059937,0.6397740616152213,0.6650236593059937,0.6665674044360212,0.7831010452961672,0.6356916578669483,0.7057057057057057,0.6216730038022814,0.5725915875169606,0.5252525252525253,0.6362339514978602,0.6379430159833217
485,0.6650236593059937,0.6397747820101958,0.6650236593059937,0.6665869141606141,0.7834422657952069,0.6353562005277045,0.7057057057057057,0.6216730038022814,0.5725915875169606,0.5252525252525253,0.6362339514978602,0.6379430159833217
486,0.6650236593059937,0.6397747820101958,0.6650236593059937,0.6665869141606141,0.7834422657952069,0.6353562005277045,0.7057057057057057,0.6216730038022814,0.5725915875169606,0.5252525252525253,0.6362339514978602,0.6379430159833217
487,0.6646293375394322,0.6395092916512342,0.6646293375394322,0.6661780748306141,0.782760121898128,0.6339144215530903,0.7057057057057057,0.6216730038022814,0.5725915875169606,0.5252525252525253,0.6362339514978602,0.6379430159833217
488,0.6646293375394322,0.6395092916512342,0.6646293375394322,0.6661780748306141,0.782760121898128,0.6339144215530903,0.7057057057057057,0.6216730038022814,0.5725915875169606,0.5252525252525253,0.6362339514978602,0.6379430159833217
489,0.6642350157728707,0.6390101791060823,0.6642350157728707,0.6657849116962025,0.7824194952132288,0.6339144215530903,0.7057057057057057,0.6216730038022814,0.5725915875169606,0.5244956772334294,0.6342857142857142,0.6369958275382476
490,0.6642350157728707,0.6390101791060823,0.6642350157728707,0.6657849116962025,0.7824194952132288,0.6339144215530903,0.7057057057057057,0.6216730038022814,0.5725915875169606,0.5244956772334294,0.6342857142857142,0.6369958275382476
491,0.6642350157728707,0.639085958760683,0.6642350157728707,0.6657457609888997,0.7824194952132288,0.6339144215530903,0.704647676161919,0.6216730038022814,0.5725915875169606,0.5252525252525253,0.6351931330472103,0.6369958275382476
492,0.6642350157728707,0.6390540421589358,0.6642350157728707,0.6657404009377234,0.7824194952132288,0.6342494714587738,0.704647676161919,0.6210826210826211,0.5725915875169606,0.5252525252525253,0.6351931330472103,0.6369958275382476
493,0.6642350157728707,0.6390434741267474,0.6642350157728707,0.6657371734140448,0.7824194952132288,0.6342494714587738,0.704119850187266,0.6210826210826211,0.5725915875169606,0.5252525252525253,0.6351931330472103,0.6374391092553932
494,0.6642350157728707,0.6390434741267474,0.6642350157728707,0.6657371734140448,0.7824194952132288,0.6342494714587738,0.704119850187266,0.6210826210826211,0.5725915875169606,0.5252525252525253,0.6351931330472103,0.6374391092553932
495,0.6642350157728707,0.6390434741267474,0.6642350157728707,0.6657371734140448,0.7824194952132288,0.6342494714587738,0.704119850187266,0.6210826210826211,0.5725915875169606,0.5252525252525253,0.6351931330472103,0.6374391092553932
496,0.6640378548895899,0.6388278831368982,0.6640378548895899,0.66553047358172,0.7824194952132288,0.6342494714587738,0.704119850187266,0.6210826210826211,0.5718157181571816,0.5252525252525253,0.6351931330472103,0.6364902506963789
497,0.6638406940063092,0.638622157153094,0.6638406940063092,0.6653296768157775,0.7824194952132288,0.6339144215530903,0.704119850187266,0.6197718631178707,0.5718157181571816,0.5252525252525253,0.6351931330472103,0.6364902506963789
498,0.6640378548895899,0.6387981867695669,0.6640378548895899,0.6655067399476158,0.7820791648542845,0.6342494714587738,0.7050898203592815,0.6197718631178707,0.5718157181571816,0.5252525252525253,0.6351931330472103,0.6369337979094076
499,0.6640378548895899,0.6387971105416244,0.6640378548895899,0.6654683757566082,0.781399391568883,0.6349206349206349,0.7050898203592815,0.6197718631178707,0.5718157181571816,0.5252525252525253,0.6351931330472103,0.6369337979094076
500,0.6640378548895899,0.6387976080006734,0.6640378548895899,0.665487492897225,0.7817391304347826,0.6345848757271285,0.7050898203592815,0.6197718631178707,0.5718157181571816,0.5252525252525253,0.6351931330472103,0.6369337979094076
501,0.6638406940063092,0.6385388454644042,0.6638406940063092,0.6653040500828848,0.7817391304347826,0.6345848757271285,0.7050898203592815,0.6184586108468125,0.5718157181571816,0.5244956772334294,0.6351931330472103,0.6369337979094076
502,0.6634463722397477,0.6382318568452054,0.6634463722397477,0.6648886265907414,0.781399391568883,0.6338624338624339,0.7050898203592815,0.6184586108468125,0.5718157181571816,0.5244956772334294,0.6351931330472103,0.6355400696864112
503,0.6634463722397477,0.6382318568452054,0.6634463722397477,0.6648886265907414,0.781399391568883,0.6338624338624339,0.7050898203592815,0.6184586108468125,0.5718157181571816,0.5244956772334294,0.6351931330472103,0.6355400696864112
504,0.6632492113564669,0.6380710186174048,0.6632492113564669,0.6646858635735904,0.781399391568883,0.6335272342675833,0.7050898203592815,0.6184586108468125,0.5718157181571816,0.5244956772334294,0.6351931330472103,0.6345885634588564
505,0.6632492113564669,0.6380710186174048,0.6632492113564669,0.6646858635735904,0.781399391568883,0.6335272342675833,0.7050898203592815,0.6184586108468125,0.5718157181571816,0.5244956772334294,0.6351931330472103,0.6345885634588564
506,0.6630520504731862,0.637717152427445,0.6630520504731862,0.6645326861150327,0.7810599478714162,0.6335272342675833,0.7056179775280899,0.6184586108468125,0.5718157181571816,0.5229885057471264,0.6332378223495702,0.6350314026517795
507,0.6630520504731862,0.637750880102133,0.6630520504731862,0.6645227301849835,0.7810599478714162,0.6331923890063424,0.7065868263473054,0.6190476190476191,0.5718157181571816,0.5229885057471264,0.6332378223495702,0.6340782122905028
508,0.6628548895899053,0.6375908693769556,0.6628548895899053,0.6643605779919237,0.7805302042590179,0.6331923890063424,0.7065868263473054,0.6190476190476191,0.5718157181571816,0.5222381635581061,0.6332378223495702,0.6340782122905028
509,0.6632492113564669,0.6381576398442192,0.6632492113564669,0.6648105625905415,0.7808695652173913,0.6335272342675833,0.7065868263473054,0.6190476190476191,0.5756756756756757,0.5222381635581061,0.6332378223495702,0.6340782122905028
510,0.6630520504731862,0.6379130920318585,0.6630520504731862,0.6646357126116844,0.7808695652173913,0.6331923890063424,0.7065868263473054,0.6177311725452812,0.5756756756756757,0.5214899713467048,0.6332378223495702,0.6345213137665968
511,0.6630520504731862,0.6379130920318585,0.6630520504731862,0.6646357126116844,0.7808695652173913,0.6331923890063424,0.7065868263473054,0.6177311725452812,0.5756756756756757,0.5214899713467048,0.6332378223495702,0.6345213137665968
512,0.6632492113564669,0.63802117598345,0.6632492113564669,0.6648158251193278,0.781399391568883,0.6335272342675833,0.7065868263473054,0.6177311725452812,0.5756756756756757,0.5214899713467048,0.6332378223495702,0.6345213137665968
513,0.6634463722397477,0.6382655552849743,0.6634463722397477,0.6650573872214167,0.781399391568883,0.6338624338624339,0.7065868263473054,0.6177311725452812,0.5775978407557355,0.5207439198855508,0.6332378223495702,0.634965034965035
514,0.6634463722397477,0.6382655552849743,0.6634463722397477,0.6650573872214167,0.781399391568883,0.6338624338624339,0.7065868263473054,0.6177311725452812,0.5775978407557355,0.5207439198855508,0.6332378223495702,0.634965034965035
515,0.6636435331230284,0.6384840474292457,0.6636435331230284,0.6652497262560859,0.781399391568883,0.6338624338624339,0.7075542258788332,0.6177311725452812,0.5783783783783784,0.5207439198855508,0.6332378223495702,0.634965034965035
516,0.6636435331230284,0.6384840474292457,0.6636435331230284,0.6652497262560859,0.781399391568883,0.6338624338624339,0.7075542258788332,0.6177311725452812,0.5783783783783784,0.5207439198855508,0.6332378223495702,0.634965034965035
517,0.6636435331230284,0.6385201380038863,0.6636435331230284,0.6652590503501511,0.7810599478714162,0.6338624338624339,0.7075542258788332,0.6183206106870229,0.5791610284167794,0.52,0.6332378223495702,0.634965034965035
518,0.6632492113564669,0.6382023562813987,0.6632492113564669,0.6648586591698012,0.7810599478714162,0.6328042328042328,0.7070254110612855,0.6183206106870229,0.5791610284167794,0.52,0.6332378223495702,0.6340097970608818
519,0.6632492113564669,0.6382023562813987,0.6632492113564669,0.6648586591698012,0.7810599478714162,0.6328042328042328,0.7070254110612855,0.6183206106870229,0.5791610284167794,0.52,0.6332378223495702,0.6340097970608818
520,0.6632492113564669,0.6381888101320995,0.6632492113564669,0.6648501756868976,0.7810599478714162,0.6331392271042879,0.7070254110612855,0.6183206106870229,0.5791610284167794,0.52,0.6332378223495702,0.6335664335664336
521,0.6634463722397477,0.6383103910146355,0.6634463722397477,0.6650386733112681,0.7815892314372558,0.6331392271042879,0.7070254110612855,0.6183206106870229,0.5791610284167794,0.52,0.6332378223495702,0.6340097970608818
522,0.6632492113564669,0.6380980943640597,0.6632492113564669,0.6648536093351161,0.7815892314372558,0.6331392271042879,0.7070254110612855,0.6183206106870229,0.5791610284167794,0.5192582025677603,0.6332378223495702,0.6330532212885154
523,0.6630520504731862,0.6378912631294047,0.6630520504731862,0.6646518574609241,0.7815892314372558,0.6328042328042328,0.7070254110612855,0.6170009551098377,0.5791610284167794,0.5192582025677603,0.6332378223495702,0.6330532212885154
524,0.6630520504731862,0.6378912631294047,0.6630520504731862,0.6646518574609241,0.7815892314372558,0.6328042328042328,0.7070254110612855,0.6170009551098377,0.5791610284167794,0.5192582025677603,0.6332378223495702,0.6330532212885154
525,0.6630520504731862,0.6378204639460832,0.6630520504731862,0.6646689821168824,0.7819287576020851,0.6328042328042328,0.7070254110612855,0.6170009551098377,0.5791610284167794,0.5192582025677603,0.6323319027181689,0.6330532212885154
526,0.6632492113564669,0.6379492309706781,0.6632492113564669,0.664869532697206,0.7824576639166305,0.6331392271042879,0.7070254110612855,0.6170009551098377,0.5791610284167794,0.5185185185185185,0.6332378223495702,0.6330532212885154
527,0.6630520504731862,0.6378353061621114,0.6630520504731862,0.6646469329977199,0.7815892314372558,0.6331392271042879,0.7070254110612855,0.6170009551098377,0.5783783783783784,0.5192582025677603,0.6332378223495702,0.6330532212885154
528,0.6630520504731862,0.6378303594761309,0.6630520504731862,0.664700271542991,0.7819287576020851,0.6324152542372882,0.7070254110612855,0.6170009551098377,0.5775978407557355,0.5185185185185185,0.6341463414634146,0.6340097970608818
529,0.6630520504731862,0.6378168319416988,0.6630520504731862,0.6646918141326456,0.7819287576020851,0.6327503974562798,0.7070254110612855,0.6170009551098377,0.5775978407557355,0.5185185185185185,0.6341463414634146,0.6335664335664336
530,0.6632492113564669,0.638023726216356,0.6632492113564669,0.6648936543026134,0.7819287576020851,0.633085896076352,0.7070254110612855,0.6183206106870229,0.5775978407557355,0.5185185185185185,0.6341463414634146,0.6335664335664336
531,0.6634463722397477,0.6381797094351094,0.6634463722397477,0.6650644343068483,0.7824576639166305,0.63342175066313,0.7064973861090366,0.6183206106870229,0.5775978407557355,0.5185185185185185,0.6350574712643678,0.6335664335664336
532,0.6632492113564669,0.6379533524648254,0.6632492113564669,0.6648874183925517,0.7824576639166305,0.6337579617834395,0.7055306427503737,0.6183206106870229,0.5775978407557355,0.5177809388335705,0.6350574712643678,0.6331236897274634
533,0.6632492113564669,0.6379217437248417,0.6632492113564669,0.6648824265950485,0.7824576639166305,0.6340945300053107,0.7055306427503737,0.6177311725452812,0.5775978407557355,0.5177809388335705,0.6350574712643678,0.6331236897274634
534,0.6630520504731862,0.6377707901436742,0.6630520504731862,0.6647086581303707,0.7824576639166305,0.6333687566418703,0.7050037341299478,0.6177311725452812,0.5783783783783784,0.5170454545454546,0.6350574712643678,0.6331236897274634
535,0.6630520504731862,0.6377707901436742,0.6630520504731862,0.6647086581303707,0.7824576639166305,0.6333687566418703,0.7050037341299478,0.6177311725452812,0.5783783783783784,0.5170454545454546,0.6350574712643678,0.6331236897274634
536,0.6630520504731862,0.6377707901436742,0.6630520504731862,0.6647086581303707,0.7824576639166305,0.6333687566418703,0.7050037341299478,0.6177311725452812,0.5783783783783784,0.5170454545454546,0.6350574712643678,0.6331236897274634
537,0.6634463722397477,0.6382374882513508,0.6634463722397477,0.6650993510094969,0.7824576639166305,0.6340425531914894,0.7050037341299478,0.6183206106870229,0.5783783783783784,0.5170454545454546,0.6370157819225251,0.633635729239358
538,0.6636435331230284,0.6384007780688392,0.6636435331230284,0.6653060947588324,0.7827975673327541,0.6340425531914894,0.7059701492537314,0.6183206106870229,0.5783783783783784,0.5170454545454546,0.6370157819225251,0.633635729239358
539,0.6638406940063092,0.6385620618668454,0.6638406940063092,0.6655094504360202,0.7827975673327541,0.6343799893560405,0.7059701492537314,0.6183206106870229,0.5783783783783784,0.5170454545454546,0.6370157819225251,0.6345885634588564
540,0.6638406940063092,0.6385700973161725,0.6638406940063092,0.6655151714031624,0.7827975673327541,0.6340425531914894,0.7059701492537314,0.6195028680688337,0.5775978407557355,0.5170454545454546,0.6370157819225251,0.6345885634588564
541,0.6636435331230284,0.6384134210271493,0.6636435331230284,0.6653177303844962,0.7827975673327541,0.6333155934007451,0.7054436987322893,0.6195028680688337,0.5775978407557355,0.5170454545454546,0.6370157819225251,0.6345885634588564
542,0.6636435331230284,0.6384134210271493,0.6636435331230284,0.6653177303844962,0.7827975673327541,0.6333155934007451,0.7054436987322893,0.6195028680688337,0.5775978407557355,0.5170454545454546,0.6370157819225251,0.6345885634588564
543,0.6636435331230284,0.6383508206552788,0.6636435331230284,0.6653291512153137,0.7827975673327541,0.633990410229089,0.7054436987322893,0.6195028680688337,0.5775978407557355,0.5163120567375886,0.6370157819225251,0.6341463414634146
544,0.6638406940063092,0.6385102338261239,0.6638406940063092,0.6655042092151657,0.7831377661886136,0.6347177848775293,0.7049180327868853,0.6195028680688337,0.5775978407557355,0.5170454545454546,0.6370157819225251,0.6341463414634146
545,0.6638406940063092,0.6384880906046309,0.6638406940063092,0.6654829087338588,0.7831377661886136,0.6347177848775293,0.7049180327868853,0.6195028680688337,0.5775978407557355,0.5177809388335705,0.6361031518624641,0.6341463414634146
546,0.6636435331230284,0.6382434646214626,0.6636435331230284,0.6652836519639348,0.7834782608695652,0.633990410229089,0.7043931496649293,0.620821394460363,0.5756756756756757,0.5177809388335705,0.6361031518624641,0.6337047353760445
547,0.6636435331230284,0.6382434646214626,0.6636435331230284,0.6652836519639348,0.7834782608695652,0.633990410229089,0.7043931496649293,0.620821394460363,0.5756756756756757,0.5177809388335705,0.6361031518624641,0.6337047353760445
548,0.6636435331230284,0.6382202249397017,0.6636435331230284,0.6652659980665773,0.7831377661886136,0.6343283582089553,0.7043931496649293,0.621414913957935,0.5748987854251012,0.5177809388335705,0.6361031518624641,0.6337047353760445
549,0.6636435331230284,0.6382366983935877,0.6636435331230284,0.6652334804565688,0.7827975673327541,0.6350053361792957,0.7038690476190477,0.620821394460363,0.5748987854251012,0.5177809388335705,0.6370157819225251,0.6337047353760445


==> confusion_matrix.csv <==
,0,1,2,3,4,5,6
0,541,28,54,29,64,38,59
1,26,705,64,15,79,37,63
2,55,39,628,22,76,32,57
3,83,36,36,440,80,36,63
4,55,54,36,23,836,13,71
5,40,14,55,17,53,446,52
6,44,65,43,19,90,33,687


==> confusion_matrix_flat.csv <==
row,col,val
0,0,541
0,1,28
0,2,54
0,3,29
0,4,64
0,5,38
0,6,59
1,0,26
1,1,705
1,2,64
1,3,15
1,4,79
1,5,37
1,6,63
2,0,55
2,1,39
2,2,628
2,3,22
2,4,76
2,5,32
2,6,57
3,0,83
3,1,36
3,2,36
3,3,440
3,4,80
3,5,36
3,6,63
4,0,55
4,1,54
4,2,36
4,3,23
4,4,836
4,5,13
4,6,71
5,0,40
5,1,14
5,2,55
5,3,17
5,4,53
5,5,446
5,6,52
6,0,44
6,1,65
6,2,43
6,3,19
6,4,90
6,5,33
6,6,687


==> friends_fingerprints.csv <==
fingerprint_size,accuracy,macro_f1,micro_f1,weighted_f1,f1_class_0,f1_class_1,f1_class_2,f1_class_3,f1_class_4,f1_class_5,f1_class_6
1,0.13047664901299952,0.03297639328303724,0.13047664901299952,0.03011854504473839,0.23083475298126066,0.0,0.0,0.0,0.0,0.0,0.0
2,0.13047664901299952,0.03297639328303724,0.13047664901299952,0.03011854504473839,0.23083475298126066,0.0,0.0,0.0,0.0,0.0,0.0
3,0.1823142352752367,0.08103336477961139,0.1823142352752367,0.08220443531822348,0.27714856762158563,0.29008498583569403,0.0,0.0,0.0,0.0,0.0
4,0.2736318407960199,0.2044379779152922,0.2736318407960199,0.222812084113217,0.32243125904486253,0.318970341354225,0.037848605577689244,0.0,0.3626943005181347,0.0,0.3891213389121339
5,0.28952014122933717,0.21953066605807497,0.28952014122933717,0.24018950561425959,0.33842671194114315,0.30511627906976746,0.03788634097706879,0.0,0.43220840734162225,0.0,0.4230769230769231
6,0.34777724281816724,0.28301220901994517,0.34777724281816724,0.3091383317764995,0.36056338028169016,0.31343283582089554,0.2744148506860371,0.0,0.5665529010238908,0.0,0.4661214953271028
7,0.42160166907398494,0.40911499880988417,0.42160166907398494,0.4179306082083392,0.4020319303338171,0.2711864406779661,0.436,0.2912621359223301,0.586046511627907,0.36486486486486486,0.5124131082423039
8,0.46429144599582733,0.44640580352348586,0.46429144599582733,0.4537179355665818,0.43661971830985913,0.32292917166866747,0.4985540775014459,0.32015065913371,0.5958904109589042,0.424923391215526,0.5257731958762887
9,0.4952656074466378,0.4790104822576606,0.4952656074466378,0.48721340137864766,0.43973509933774835,0.42981945253348863,0.5283236994219653,0.33810888252148996,0.6096654275092936,0.46153846153846156,0.5458823529411765
10,0.5073021986839994,0.49113269844905194,0.5073021986839994,0.49865678551231885,0.4505442498816848,0.4573502722323049,0.537122969837587,0.3465160075329567,0.6042486231313926,0.4858490566037736,0.5562977099236641
11,0.5137217140105922,0.4981107536732314,0.5137217140105922,0.5058523489447961,0.4581673306772908,0.48925043579314353,0.5257419745608722,0.36093023255813955,0.6046868997310795,0.4856512141280353,0.5623471882640587
12,0.5113143957631199,0.4945226083531572,0.5113143957631199,0.5023237874670035,0.45549738219895286,0.5022026431718062,0.4893479664299548,0.34953271028037386,0.6070336391437309,0.49594594594594593,0.562097971301336
13,0.5140426897769218,0.4982451630946434,0.5140426897769218,0.5058181019862498,0.45285029302077784,0.5193548387096775,0.47114093959731546,0.3735050597976081,0.6099729416312331,0.49934980494148246,0.5615422639644093
14,0.5178943989728776,0.501621978267725,0.5178943989728776,0.5098966547485562,0.4519956850053937,0.5392051557465092,0.46616541353383456,0.3771224307417337,0.6207701283547258,0.49554140127388535,0.5605536332179931
15,0.5239929385331408,0.509030947723333,0.5239929385331408,0.5173399113443854,0.4488667772249862,0.558695652173913,0.4688142563399589,0.4017316017316017,0.6256370050960408,0.4969097651421508,0.5625615763546798
16,0.5366714813031616,0.5223528646728817,0.5366714813031616,0.530897228663285,0.46033519553072627,0.5829787234042553,0.48637602179836514,0.41765704584040747,0.6339533043134151,0.5021806853582554,0.5729890764647467
17,0.5446958754614026,0.5315694400105079,0.5446958754614026,0.539983009703701,0.4715353651523864,0.5947089947089947,0.5096989966555184,0.43,0.6355661881977671,0.5049019607843137,0.5745745745745746
18,0.5456588027603916,0.533245170006679,0.5456588027603916,0.5417079772823961,0.4715447154471545,0.5983350676378772,0.5156562291805463,0.4349959116925593,0.6340080971659919,0.502127659574468,0.5760485093481557
19,0.5535227090354679,0.5419360855198816,0.5535227090354679,0.5496999359042727,0.49184149184149184,0.6050856253243383,0.5248508946322068,0.4437194127243067,0.6330759853718001,0.5151515151515151,0.5798276735935124
20,0.559621248595731,0.5484158942364638,0.559621248595731,0.556088311149293,0.5099882491186839,0.6123711340206186,0.5354330708661418,0.4473257698541329,0.6339468302658486,0.5160898603521554,0.583756345177665
21,0.5697319852351147,0.5590908046659071,0.5697319852351147,0.5667691957585765,0.5264394829612221,0.6264935064935065,0.5593770279039585,0.45608380338436744,0.6349206349206349,0.51828890266584,0.5920322743318205
22,0.5792007703418391,0.5694103310016826,0.5792007703418391,0.5769205751519126,0.5338036449147561,0.6420274551214361,0.5758157389635317,0.47191011235955055,0.6366220056841251,0.5255930087390761,0.6001003512293026
23,0.5849783341357727,0.5754616782016065,0.5849783341357727,0.5830193539980398,0.5380530973451327,0.6436903499469777,0.5867346938775511,0.4859663191659984,0.6431753746456055,0.5251256281407035,0.6054862842892768
24,0.5907558979297063,0.5812526981060062,0.5907558979297063,0.5887328282079284,0.5495283018867925,0.6501057082452432,0.5893657911595132,0.4919614147909968,0.6453182002432104,0.5287066246056782,0.6137828458106098
25,0.5954100465414861,0.5857716234311248,0.5954100465414861,0.5933665460011296,0.5526627218934911,0.6578108395324124,0.5917460317460318,0.5004035512510089,0.652614511552493,0.5305343511450382,0.6146293568973982
26,0.6043973679987161,0.5947325525526626,0.6043973679987161,0.6020372586694144,0.5595238095238095,0.6652519893899205,0.6039850560398505,0.5064935064935064,0.6577561765897124,0.5463984425697599,0.623718887262079
27,0.6095329802599904,0.6000351077201732,0.6095329802599904,0.6071148509859781,0.5698988697204045,0.669831223628692,0.6041923551171393,0.5146579804560261,0.6598943518894759,0.5516339869281046,0.6301369863013698
28,0.6137056652222758,0.6041319828592856,0.6137056652222758,0.6111338207588067,0.5753424657534246,0.6754617414248021,0.6066869300911855,0.5171849427168577,0.6628757108042242,0.5576796308503625,0.633692458374143
29,0.6135451773391108,0.6038475662499818,0.6135451773391108,0.6107029862208411,0.5753424657534246,0.6761154855643045,0.6024242424242424,0.5185185185185185,0.6615322253749494,0.5597315436241611,0.6332684824902723
30,0.6193227411330444,0.6099084094874682,0.6193227411330444,0.6165447257470325,0.5775401069518716,0.6807165437302424,0.6084877465630604,0.5294605809128631,0.6672051696284329,0.5689189189189189,0.6370297997068881
31,0.624297865511154,0.6153883446279319,0.624297865511154,0.621784220946758,0.5822485207100592,0.6835710512414157,0.6131907308377896,0.5400495458298926,0.670186839967506,0.5755102040816327,0.6429615197272285
32,0.6263842079922965,0.6177894143852635,0.6263842079922965,0.623908626960554,0.5849615156897573,0.6849894291754757,0.6211764705882353,0.5418392709196355,0.6696501220504475,0.5814432989690722,0.6404657933042213
33,0.6291125020060986,0.6206386368122239,0.6291125020060986,0.6267891179992754,0.5890736342042755,0.6904255319148936,0.6252927400468384,0.5459057071960298,0.6707218167072182,0.581267217630854,0.641783809985458
34,0.6315198202535709,0.6234563793176997,0.6315198202535709,0.6293174536282733,0.5913146936347412,0.6905016008537886,0.6274052478134111,0.5528052805280528,0.6728896103896104,0.5874222529371113,0.6418559690671822
35,0.6332851869683839,0.6254657685519149,0.6332851869683839,0.6311546601578623,0.5913146936347412,0.6926777124532336,0.6282722513089005,0.5577557755775577,0.6737012987012987,0.5919220055710307,0.6426166426166426
36,0.635852993099021,0.6286000369736108,0.635852993099021,0.6338773794217349,0.594047619047619,0.6927194860813705,0.6365740740740741,0.5634266886326195,0.6737012987012987,0.5995777621393384,0.6401533301389555
37,0.6366554325148451,0.6296320676200537,0.6366554325148451,0.6346259417186625,0.5951393005334914,0.6944890315676833,0.6374133949191686,0.5635910224438903,0.6720647773279352,0.6061036195883606,0.638623326959847
38,0.6371368961643396,0.6299920894402694,0.6371368961643396,0.635069519615809,0.5931198102016607,0.6974248927038627,0.6413793103448275,0.5604670558798999,0.6720582288718157,0.6075230660042583,0.6379722620755619
39,0.6379393355801637,0.6310599916005847,0.6379393355801637,0.6358852306476277,0.5954922894424673,0.6975741239892184,0.6418764302059496,0.5622895622895623,0.6706972994760177,0.6117814052519518,0.637708830548926
40,0.6387417749959878,0.6319758078904331,0.6387417749959878,0.6367294913933157,0.5941770647653001,0.6992399565689468,0.6416382252559727,0.5637130801687764,0.6720386784850927,0.6154939587775409,0.6375296912114015
41,0.6398651901781416,0.6332121080690559,0.6398651901781416,0.6379158465889736,0.5992865636147443,0.7022318998366902,0.6436260623229462,0.5637130801687764,0.6712273641851106,0.6156028368794326,0.6367969494756911
42,0.640346653827636,0.6337254511647684,0.640346653827636,0.6384587991865075,0.6008328375966686,0.7040871934604904,0.6428571428571429,0.5656223539373413,0.6704180064308681,0.6138613861386139,0.6383992377322535
43,0.6416305568929546,0.635060822120515,0.6416305568929546,0.6397967248125045,0.6023809523809524,0.7059465357337698,0.6444695259593679,0.5677966101694916,0.671761866452132,0.614406779661017,0.6386634844868735
44,0.6419515326592842,0.63540022160816,0.6419515326592842,0.6400534391128844,0.6052318668252081,0.7047930283224401,0.6432616081540203,0.56731583403895,0.671761866452132,0.615819209039548,0.639618138424821
45,0.6427539720751083,0.6359328823243696,0.6427539720751083,0.6407119396136797,0.6087990487514863,0.7047930283224401,0.6437041219649915,0.5648854961832062,0.6731078904991948,0.614406779661017,0.6418338108882522
46,0.6427539720751083,0.6358696735345617,0.6427539720751083,0.6406819506616315,0.6060606060606061,0.7059465357337698,0.6466591166477916,0.5629251700680272,0.672006407689227,0.6153846153846154,0.6421052631578947
47,0.6450008024394158,0.6382809000466818,0.6450008024394158,0.6430343860057998,0.6076099881093936,0.7081287506819421,0.6505073280721533,0.5685106382978723,0.6733226837060703,0.6165839829907866,0.643302928468555
48,0.6441983630235917,0.637699663714249,0.6441983630235917,0.6423981234276454,0.6083333333333333,0.7092198581560284,0.651685393258427,0.5702127659574469,0.6706586826347305,0.6137491141034727,0.6400384985563041
49,0.6450008024394158,0.6385730564020894,0.6450008024394158,0.6432511339369109,0.6087990487514863,0.7103825136612022,0.6535211267605634,0.5719148936170213,0.672242134607726,0.6147308781869688,0.6384207992296581
50,0.6459637297384048,0.6395616465725916,0.6459637297384048,0.6441939518404641,0.6095238095238096,0.7107709130672498,0.6538678712591756,0.5728900255754475,0.6724960254372019,0.6166902404526167,0.6406926406926406
51,0.6467661691542289,0.6404631579277373,0.6467661691542289,0.6451030745381222,0.6077611940298507,0.7130339539978094,0.6576117713638936,0.5743415463041631,0.6727489091630305,0.6176678445229682,0.640076886112446
52,0.6474081206868881,0.6413207468392299,0.6474081206868881,0.6457560132258224,0.6103117505995204,0.7115489874110563,0.6572398190045249,0.5772495755517827,0.6735340729001584,0.6205923836389281,0.6387686387686388
53,0.6483710479858771,0.6423301369423685,0.6483710479858771,0.6467457778604241,0.609375,0.712253829321663,0.6583710407239819,0.5791701947502117,0.6751289170963903,0.6226282501756851,0.6393837265286471
54,0.6482105601027123,0.6418383452051132,0.6482105601027123,0.6464686205183616,0.6097414311485267,0.7129579004920722,0.6591422121896162,0.5755517826825127,0.675933280381255,0.6195804195804195,0.63996138996139
55,0.6474081206868881,0.6408937230918309,0.6474081206868881,0.6455873934483117,0.6088004822182037,0.7127192982456141,0.6572557876905702,0.5731292517006803,0.675365757216291,0.6187150837988827,0.6402704007725737
56,0.6478895843363826,0.6416858815306564,0.6478895843363826,0.6462133888577616,0.6094316807738815,0.7134246575342466,0.6565143824027073,0.5777400169923534,0.6743083003952569,0.6201117318435754,0.6402704007725737
57,0.6490129995185363,0.6429712495189924,0.6490129995185363,0.6474092860163061,0.60790273556231,0.7149122807017544,0.6583990980834273,0.5806451612903226,0.673509672325306,0.622813156053184,0.6426166426166426
58,0.6498154389343604,0.6438454186194392,0.6498154389343604,0.6482427502532806,0.6086427267194157,0.7145205479452055,0.6602600339174675,0.5825571549534293,0.674565560821485,0.6236860546601262,0.6426858513189448
59,0.650296902583855,0.6443363070571656,0.650296902583855,0.6487402002553898,0.612568639414277,0.7160900604063701,0.6613906161673262,0.5818490245971162,0.6734854445318647,0.6222845129642607,0.6426858513189448
60,0.651099341999679,0.6451182615752936,0.651099341999679,0.6495063718693681,0.6124694376528117,0.7174986286341196,0.6632710809281268,0.5808636748518204,0.6734854445318647,0.624561403508772,0.6436781609195402
61,0.6506178783501846,0.6448060243588182,0.6506178783501846,0.6491194369946186,0.6130221130221131,0.7164015359297861,0.6613816534541337,0.5839662447257384,0.6726844583987441,0.6231578947368421,0.6430282702443699
62,0.6507783662333494,0.6448483607092573,0.6507783662333494,0.6492538548564103,0.6117936117936118,0.7164015359297861,0.6602708803611738,0.5841750841750841,0.6742812130760142,0.6227208976157083,0.6442953020134228
63,0.6514203177660086,0.6455562803088247,0.6514203177660086,0.6498864961684757,0.6130221130221131,0.715927750410509,0.6617647058823529,0.5843828715365239,0.6742902208201893,0.624561403508772,0.6449448969813129
64,0.6514203177660086,0.645423482102251,0.6514203177660086,0.6498453771954668,0.612645794966237,0.7162383816293056,0.6625211984171848,0.5831932773109244,0.6740244383129681,0.6231578947368421,0.6461833893422948
65,0.6514203177660086,0.6455917693340572,0.6514203177660086,0.6498868326286329,0.6121696373693916,0.7158469945355191,0.6632768361581921,0.5843828715365239,0.6729634002361276,0.625,0.6455026455026455
66,0.6538276360134809,0.6481803792937894,0.6538276360134809,0.6524691996367571,0.6125461254612546,0.717948717948718,0.66553480475382,0.5919732441471572,0.67534516765286,0.6255259467040674,0.6483886483886484
67,0.6551115390787996,0.6495651837416603,0.6551115390787996,0.6537837988113863,0.6154791154791155,0.7182561307901907,0.6655328798185941,0.5945045795170691,0.6777382364570976,0.6273684210526316,0.6480769230769231
68,0.6559139784946236,0.6504367930335153,0.6559139784946236,0.6546793151003535,0.6139705882352942,0.7200435729847494,0.6670461013090495,0.5957095709570958,0.6785572730875942,0.6286919831223629,0.6490384615384616
69,0.6583212967420959,0.6528447519845282,0.6583212967420959,0.6570974320957261,0.6186699206833435,0.721436343852013,0.6685681688533942,0.5981922760887428,0.6814932486100079,0.6299435028248588,0.6516098029793369
70,0.6592842240410849,0.653817108260679,0.6592842240410849,0.6580638408700323,0.6224116930572473,0.7242128121606949,0.6670474014848657,0.5983606557377049,0.6828685258964143,0.6308345120226309,0.6509841574651944
71,0.6599261755737442,0.654564426911824,0.6599261755737442,0.6587285321064261,0.6228710462287105,0.7234273318872018,0.6678101772441395,0.6001635322976288,0.6836856800957319,0.6326963906581741,0.6512968299711815
72,0.6612100786390628,0.6559138891831129,0.6612100786390628,0.660063754493038,0.6233292831105711,0.7245119305856833,0.6700971983990852,0.601957585644372,0.6845047923322684,0.6341118188251946,0.6528846153846154
73,0.6621730059380517,0.6567932147545648,0.6621730059380517,0.6609609517559919,0.6245443499392467,0.7244179750947483,0.6708643388666286,0.601957585644372,0.6853035143769968,0.6350106307583274,0.6554541086016338
74,0.6626544695875461,0.6574191752833697,0.6626544695875461,0.6614760526025624,0.624620982413584,0.7221621621621621,0.6720183486238532,0.6047269763651182,0.6855773072313224,0.6364280652019844,0.6564003849855631
75,0.6639383726528647,0.6587912478109109,0.6639383726528647,0.6627503251812832,0.6231094978826376,0.7221621621621621,0.6731651376146789,0.6063569682151589,0.6866506794564349,0.6411347517730497,0.6589595375722543
76,0.6636173968865351,0.6583693150021247,0.6636173968865351,0.6624306352055428,0.622356495468278,0.724025974025974,0.6708860759493671,0.6052202283849919,0.6863527533918595,0.6398305084745762,0.6599131693198264
77,0.6637778847696999,0.658605921076442,0.6637778847696999,0.6625904869578538,0.6235649546827795,0.7220412595005429,0.671272308578008,0.6052202283849919,0.6855095541401274,0.6407904022582922,0.6618427399903521
78,0.6642593484191943,0.6591507509222232,0.6642593484191943,0.6631129586031543,0.6256038647342995,0.7220412595005429,0.671667628390075,0.6063569682151589,0.6855095541401274,0.6403940886699507,0.662481892805408
79,0.664580324185524,0.659407430207435,0.664580324185524,0.663487125914752,0.6248492159227985,0.722131593257205,0.6728216964800924,0.6074918566775245,0.6860557768924302,0.6380885453267744,0.6644133268952197
80,0.664580324185524,0.6593445784049928,0.664580324185524,0.6634737295509664,0.6249247441300422,0.7231270358306189,0.6739757645701097,0.6058631921824105,0.685532084495815,0.6375791695988741,0.6644100580270793
81,0.6652222757181833,0.6598942023478186,0.6652222757181833,0.6641167361717921,0.6261288380493678,0.7257889009793254,0.6759259259259259,0.6042345276872965,0.6862823061630219,0.6371308016877637,0.663768115942029
82,0.6660247151340074,0.6607965391034568,0.6660247151340074,0.6649128831022892,0.6265060240963856,0.7247007616974973,0.6793981481481481,0.6042345276872965,0.6857369884783472,0.639943741209564,0.6650555824069598
83,0.6666666666666666,0.6615387655203868,0.6666666666666666,0.6655673280067531,0.6280892103676914,0.7247007616974973,0.6797915460335843,0.6048780487804878,0.6854870775347912,0.6418015482054891,0.666023166023166
84,0.6666666666666666,0.6616135982533199,0.6666666666666666,0.6656659823131881,0.6269554753309265,0.7250952640174197,0.6806039488966318,0.6066504460665044,0.6860326303223239,0.640899508081518,0.665057915057915
85,0.6671481303161612,0.6621563206819541,0.6671481303161612,0.6661753660078107,0.6277811184606134,0.7257889009793254,0.6832946635730859,0.6061588330632091,0.685532084495815,0.6418015482054891,0.6647370959961408
86,0.6674691060824908,0.6626809167061037,0.6674691060824908,0.666521080160505,0.6301864101022249,0.7239130434782609,0.6825028968713789,0.6084142394822006,0.6850299401197605,0.643661971830986,0.665057915057915
87,0.6681110576151501,0.6633017617803761,0.6681110576151501,0.6671215116758622,0.6326530612244898,0.7232191408374117,0.6828985507246377,0.6079223928860146,0.6861022364217252,0.6446164672765659,0.6657004830917874
88,0.6684320333814797,0.6636132803153458,0.6684320333814797,0.6674219494721164,0.6319569120287253,0.7224334600760456,0.6840579710144927,0.6074313408723748,0.6864,0.6460239268121042,0.6669893514036787
89,0.6689134970309741,0.6640771140849603,0.6689134970309741,0.6679019778792685,0.6316417910447761,0.7239130434782609,0.6825581395348838,0.6074313408723748,0.6872,0.6475122634898388,0.6682832201745877
90,0.6679505697319852,0.6631917209762473,0.6679505697319852,0.6670268126285458,0.6297619047619047,0.7228260869565217,0.6833819241982507,0.6074313408723748,0.6856,0.6457023060796646,0.6676384839650146
91,0.6679505697319852,0.6631746713989809,0.6679505697319852,0.6670242769759755,0.6281287246722288,0.7232191408374117,0.6826137689614936,0.6075745366639806,0.6864,0.6466480446927374,0.6676384839650146
92,0.6687530091478093,0.6640115099770364,0.6687530091478093,0.6679074073468579,0.6286393345216874,0.7261839956450735,0.684179801517805,0.6075745366639806,0.6858743497398959,0.6466898954703832,0.6689386562804285
93,0.6692344727973039,0.6645932771365272,0.6692344727973039,0.6684228593434554,0.629013079667063,0.7268770402611534,0.6861143523920653,0.6072289156626506,0.6850740296118447,0.6485734168406402,0.6692721055202736
94,0.6685925212646445,0.6638475427285473,0.6685925212646445,0.6676875666814889,0.6286393345216874,0.7260869565217392,0.6857142857142857,0.6051779935275081,0.6839584996009577,0.6480836236933798,0.6692721055202736
95,0.6690739849141389,0.6645000317045372,0.6690739849141389,0.668209983480189,0.6293872694824509,0.7256925583921782,0.6872812135355892,0.6067961165048543,0.6831406935033878,0.6499302649930265,0.6692721055202736
96,0.6695554485636335,0.6650131805842313,0.6695554485636335,0.6687033846825301,0.6306413301662708,0.7267789244975557,0.6861143523920653,0.6084142394822006,0.6844621513944223,0.650383810188416,0.6682974559686888
97,0.6700369122131279,0.6654856373125245,0.6700369122131279,0.6691413811664401,0.6322043969102793,0.7263843648208469,0.6861143523920653,0.6084142394822006,0.6847133757961783,0.6512928022361985,0.6692759295499021
98,0.6698764243299631,0.6654136041714859,0.6698764243299631,0.6690312454777577,0.6330166270783848,0.7255965292841648,0.6861826697892272,0.6095392077607114,0.68389662027833,0.650383810188416,0.6692797648211661
99,0.6700369122131279,0.6655642206846419,0.6700369122131279,0.6691547632490501,0.6338862559241706,0.7255965292841648,0.6865846514352666,0.6079223928860146,0.68389662027833,0.6517794836008374,0.6692836113837095
100,0.6703578879794575,0.6659554139648893,0.6703578879794575,0.6695353206035859,0.6330764671013633,0.7267789244975557,0.6857811585722645,0.6101694915254238,0.6846918489065607,0.6522346368715084,0.6689553702795488
101,0.6703578879794575,0.6660253862209589,0.6703578879794575,0.6695679833401214,0.6330764671013633,0.7275693311582382,0.684979544126242,0.6103059581320451,0.6844409072821329,0.6531751570132589,0.6686303387334315
102,0.6706788637457872,0.6662942324779191,0.6706788637457872,0.6698947190727369,0.6334519572953736,0.7286568787384448,0.6853146853146853,0.6103059581320451,0.684189565909996,0.6522043386983905,0.6699362432564983
103,0.670839351628952,0.6664934677015034,0.670839351628952,0.670012806892326,0.6342620035566093,0.7279651795429815,0.685282140779523,0.6093247588424437,0.684189565909996,0.6544943820224719,0.6699362432564983
104,0.6711603273952816,0.6667999753050083,0.6711603273952816,0.6703193132386273,0.6350148367952523,0.7275693311582382,0.6840882694541232,0.6114239742558326,0.685532084495815,0.6540350877192982,0.6699362432564983
105,0.671802278927941,0.667452226351229,0.671802278927941,0.6709505829314675,0.6357694592988711,0.7279651795429815,0.6852173913043478,0.6110665597433841,0.6855095541401274,0.6553911205073996,0.6712463199214916
106,0.6714813031616113,0.6669891906484283,0.6714813031616113,0.6705565536674055,0.6356589147286822,0.7282608695652174,0.6852173913043478,0.6084867894315452,0.6857825567502986,0.6549295774647887,0.6705882352941176
107,0.6719627668111058,0.6674339935572334,0.6719627668111058,0.6710190861272256,0.636038186157518,0.7286568787384448,0.6863768115942029,0.6084867894315452,0.6868284918424195,0.6553911205073996,0.6702596766291034
108,0.6721232546942706,0.6675216992550937,0.6721232546942706,0.6711321700390661,0.6364179104477612,0.7279651795429815,0.6855819339895773,0.6084867894315452,0.6878980891719745,0.6553911205073996,0.6709108716944172
109,0.6724442304606002,0.6677897716694678,0.6724442304606002,0.6714570612794649,0.6356033452807647,0.7297444263186514,0.6859456333140543,0.6084867894315452,0.6884462151394423,0.6553911205073996,0.6709108716944172
110,0.6724442304606002,0.6678607662925403,0.6724442304606002,0.6715143587259775,0.6363636363636364,0.7301414581066377,0.6859456333140543,0.6096,0.6879234754882423,0.6544686840253343,0.6705824767498776
111,0.6734071577595891,0.6689747034091702,0.6734071577595891,0.6725603904972357,0.6363636363636364,0.7298474945533769,0.6867400115807759,0.6129289704708699,0.6884722776226566,0.6559215136650315,0.6725490196078432
112,0.6740491092922485,0.669590837226778,0.6740491092922485,0.6732031372111197,0.6371787208607292,0.7306434023991276,0.687536231884058,0.6129289704708699,0.6895450917797287,0.6564245810055865,0.6728788621873467
113,0.6748515487080725,0.6704643239929248,0.6748515487080725,0.6741092745701392,0.6359281437125749,0.7313351498637602,0.6890561667631732,0.6173428798727129,0.6912,0.6555090655509066,0.6728788621873467
114,0.675333012357567,0.670942662806875,0.675333012357567,0.6746313841993847,0.6362545018007203,0.7327163854109962,0.6902142443543717,0.6179507545671168,0.6906762705082032,0.6545961002785515,0.6741903827281649
115,0.6758144760070615,0.6714080735356546,0.6758144760070615,0.6751318258133389,0.6361996392062538,0.732824427480916,0.6917728852838934,0.618066561014263,0.6912,0.6546212647671994,0.6751717369970559
116,0.675333012357567,0.670863563510922,0.675333012357567,0.6746177810285205,0.6354354354354355,0.732824427480916,0.6902552204176334,0.6164817749603804,0.6909236305477809,0.6546212647671994,0.6755031909671085
117,0.675333012357567,0.6709588917154339,0.675333012357567,0.6746633395121702,0.6361996392062538,0.732532751091703,0.6906558328496808,0.6170886075949367,0.6901239504198321,0.6546212647671994,0.6754901960784314
118,0.6759749638902263,0.6716711259652955,0.6759749638902263,0.6753464852009498,0.6361996392062538,0.7333333333333333,0.6906141367323291,0.6192733017377567,0.6909236305477809,0.6555323590814196,0.6758214811181952
119,0.6759749638902263,0.671657212696025,0.6759749638902263,0.6753615270109743,0.6357615894039735,0.7337342810278841,0.6913294797687861,0.6192733017377567,0.6912294753704445,0.6551006245662734,0.6751717369970559
120,0.6759749638902263,0.6715855257287477,0.6759749638902263,0.6753304966510414,0.6353224834237492,0.7344262295081967,0.6912867859203693,0.6187845303867403,0.6923076923076923,0.6551006245662734,0.6738703339882122
121,0.6761354517733911,0.6718596152994084,0.6761354517733911,0.6755350191985406,0.6360893180446591,0.7344262295081967,0.69164265129683,0.6198738170347003,0.6915363016446049,0.6555786555786556,0.6738703339882122
122,0.6758144760070615,0.6715006158598579,0.6758144760070615,0.6751953043859619,0.6379624014554275,0.7344262295081967,0.6900921658986175,0.6188976377952756,0.6910112359550562,0.6542443064182195,0.6738703339882122
123,0.6754935002407318,0.6710589754391872,0.6754935002407318,0.6748030587217417,0.6374695863746959,0.7336244541484717,0.6896948762233737,0.6164705882352941,0.6907630522088354,0.6542185338865837,0.6751717369970559
124,0.6748515487080725,0.6703934425387874,0.6748515487080725,0.6741358793431591,0.6362530413625304,0.732824427480916,0.6877515813686026,0.6169544740973313,0.6910405785456006,0.6537396121883656,0.6741903827281649
125,0.6750120365912373,0.6707060546038585,0.6750120365912373,0.6743357913225135,0.6341463414634146,0.7320261437908496,0.6885057471264368,0.6196078431372549,0.6902370429891522,0.6555786555786556,0.6748406081412457
126,0.6754935002407318,0.6712093653376913,0.6754935002407318,0.6748459718031119,0.6328649969456323,0.734094616639478,0.6889016676250719,0.6206896551724138,0.6905432595573441,0.6565307532826538,0.6748406081412457
127,0.6756539881238967,0.6713779650411537,0.6756539881238967,0.6749924906047468,0.6348039215686274,0.7347826086956522,0.6884681583476764,0.620203602192639,0.6900161030595813,0.6565307532826538,0.6748406081412457
128,0.6767774033060504,0.6725927919870311,0.6767774033060504,0.6761637362085108,0.6380368098159509,0.7347826086956522,0.6895761741122566,0.6233359436178544,0.6908504635227731,0.6560773480662984,0.6754901960784314
129,0.6769378911892152,0.6727679406591552,0.6769378911892152,0.6763459044467617,0.6384284837323512,0.735357917570499,0.689971346704871,0.6239249413604379,0.6909090909090909,0.655624568668047,0.6751592356687898
130,0.6767774033060504,0.6724932097389065,0.6767774033060504,0.676151723617043,0.6371463714637147,0.7360433604336043,0.6891814539210075,0.6229508196721312,0.6914678528103518,0.6551724137931034,0.6754901960784314
131,0.6762959396565559,0.6720460062389128,0.6762959396565559,0.6756944258710075,0.6363076923076924,0.7360433604336043,0.6891814539210075,0.6229508196721312,0.6909385113268608,0.6547208821502413,0.6741793238608526
132,0.6764564275397208,0.6721992929932209,0.6764564275397208,0.6758381728560376,0.6370370370370371,0.737012987012987,0.6887115165336374,0.6229508196721312,0.6901579586877278,0.6546961325966851,0.6748285994123409
133,0.6761354517733911,0.6717851860738898,0.6761354517733911,0.6755101090087268,0.6370370370370371,0.737012987012987,0.6875712656784493,0.6224648985959438,0.6907174706120794,0.6528640441683919,0.6748285994123409
134,0.6762959396565559,0.6720089802343244,0.6762959396565559,0.6756829499641617,0.6370370370370371,0.7366143861546782,0.6879271070615034,0.6230529595015576,0.6904665314401622,0.6537931034482759,0.6751717369970559
135,0.6766169154228856,0.6722797306427503,0.6766169154228856,0.6759787033492703,0.6374305126621371,0.7362162162162162,0.689419795221843,0.622568093385214,0.6910272025984572,0.6537931034482759,0.6755031909671085
136,0.67709837907238,0.672671721821452,0.67709837907238,0.6764296366519619,0.6365883807169345,0.7368989735278229,0.6890278567367822,0.6235385814497272,0.6923701298701299,0.6537931034482759,0.676485027000491
137,0.67709837907238,0.6727157703827074,0.67709837907238,0.6764267339146625,0.6369268897149938,0.737979470556456,0.6882086167800453,0.6235385814497272,0.6918392204628502,0.6546961325966851,0.6758214811181952
138,0.6762959396565559,0.671968193575329,0.6762959396565559,0.6756147518241526,0.6368715083798883,0.7368989735278229,0.6878186968838527,0.6224648985959438,0.6901865369018654,0.6546961325966851,0.6748406081412457
139,0.6767774033060504,0.672452181626066,0.6767774033060504,0.6761240188948188,0.6376631448104413,0.737979470556456,0.6885245901639344,0.6222910216718266,0.6913680781758957,0.6551485832757429,0.6741903827281649
140,0.6764564275397208,0.6721203023986554,0.6764564275397208,0.6758251283418061,0.6359676415681393,0.737979470556456,0.6885245901639344,0.6228748068006182,0.6910866910866911,0.6542185338865837,0.6741903827281649
141,0.6762959396565559,0.6719538495922878,0.6762959396565559,0.6756518236059651,0.635118306351183,0.737979470556456,0.688135593220339,0.6228748068006182,0.6913680781758957,0.6546712802768166,0.6735294117647059
142,0.6762959396565559,0.6719206739374135,0.6762959396565559,0.6756130434191175,0.6354556803995006,0.737979470556456,0.6872543514879281,0.6236391912908242,0.6913680781758957,0.6542185338865837,0.6735294117647059
143,0.6762959396565559,0.6719697620018563,0.6762959396565559,0.6755853115863404,0.6353383458646616,0.7372972972972973,0.6868686868686869,0.6231546231546231,0.6905537459283387,0.6560773480662984,0.6744982868330885
144,0.6766169154228856,0.6724264171778435,0.6766169154228856,0.675955708790583,0.6369346733668342,0.7372972972972973,0.6876051598429613,0.6248062015503876,0.6903015484922576,0.6565307532826538,0.6735092864125122
145,0.6772588669555448,0.6730823598253117,0.6772588669555448,0.6765796173131196,0.6381909547738693,0.7368989735278229,0.6901960784313725,0.6248062015503876,0.6908646003262643,0.657439446366782,0.673180263800684
146,0.6772588669555448,0.6731883201572081,0.6772588669555448,0.676557301924582,0.6389937106918239,0.7354211663066955,0.6894236149972021,0.6249033255993813,0.6903304773561811,0.6597366597366597,0.6735092864125122
147,0.6774193548387096,0.6733186660452473,0.6774193548387096,0.6767034270129806,0.6381371932032724,0.7361036157582299,0.6897708216880939,0.6249033255993813,0.6906122448979591,0.6601941747572816,0.6735092864125122
148,0.6779008184882042,0.6738305478308589,0.6779008184882042,0.677163251790311,0.639344262295082,0.736388140161725,0.6901565995525727,0.6249033255993813,0.6906122448979591,0.6615811373092927,0.673828125
149,0.6777403306050394,0.6736580632772384,0.6777403306050394,0.6770000867614495,0.6401515151515151,0.736275565123789,0.6894236149972021,0.6249033255993813,0.690359477124183,0.6606648199445984,0.673828125
150,0.6777403306050394,0.6736801622794609,0.6777403306050394,0.6769804878493937,0.6413662239089184,0.7358795051102743,0.6893854748603352,0.624420401854714,0.690077582686811,0.6611226611226612,0.6735092864125122
151,0.6779008184882042,0.6738440178265975,0.6779008184882042,0.6771435340339317,0.6413662239089184,0.736275565123789,0.6893854748603352,0.624420401854714,0.690359477124183,0.6615916955017301,0.6735092864125122
152,0.6782217942545338,0.6742645574686754,0.6782217942545338,0.6774582537004255,0.6426312460468058,0.7351991388589881,0.6893474623535973,0.625,0.690077582686811,0.6634281748785565,0.6741682974559687
153,0.6787032579040283,0.6747218001034492,0.6787032579040283,0.6779209249502727,0.643445218492717,0.7365591397849462,0.690462911321807,0.6240369799691834,0.690359477124183,0.6643502432244615,0.6738386308068459
154,0.6791847215535227,0.67527310968023,0.6791847215535227,0.678414635755567,0.6442612555485099,0.7379162191192267,0.6900780379041248,0.6250962278675904,0.6906416019615856,0.6657381615598886,0.673180263800684
155,0.6791847215535227,0.6753493083220052,0.6791847215535227,0.6784378579136652,0.6446700507614214,0.7379162191192267,0.6889632107023411,0.6261538461538462,0.690359477124183,0.6662020905923345,0.673180263800684
156,0.6791847215535227,0.6753379764343963,0.6791847215535227,0.6784299166576315,0.645079365079365,0.7379162191192267,0.6885793871866295,0.6256725595695619,0.690077582686811,0.6662020905923345,0.6738386308068459
157,0.6796661852030171,0.6758366256326686,0.6796661852030171,0.6789553708570086,0.6471337579617834,0.738593666129898,0.688160088938299,0.6277820414428242,0.690359477124183,0.6643405443126309,0.6744868035190615
158,0.6799871609693469,0.6760281290571198,0.6799871609693469,0.6792432897912882,0.6466836734693877,0.7392703862660944,0.688160088938299,0.6277820414428242,0.6914285714285714,0.6634078212290503,0.6754643206256109
159,0.6804686246188413,0.6765151255122336,0.6804686246188413,0.6797323831970195,0.6462715105162524,0.739946380697051,0.688160088938299,0.6293169608595549,0.6922448979591836,0.6638714185883997,0.6757946210268949
160,0.6804686246188413,0.6765176672239255,0.6804686246188413,0.679744837148616,0.6462324393358876,0.739946380697051,0.688160088938299,0.6298850574712643,0.6925275622703144,0.6634078212290503,0.6754643206256109
161,0.6806291125020061,0.6767221524417183,0.6806291125020061,0.6799090366674012,0.647887323943662,0.7392703862660944,0.687742651136994,0.6309341500765697,0.6933442221314823,0.6634009797060881,0.6744753538311371
162,0.6809500882683357,0.6770256193624032,0.6809500882683357,0.6802258897302639,0.6487179487179487,0.7396672034353193,0.687742651136994,0.6309341500765697,0.69359445124439,0.6634009797060881,0.6751219512195122
163,0.6811105761515006,0.6770757103912279,0.6811105761515006,0.6803385360443995,0.6487179487179487,0.739946380697051,0.684297520661157,0.6319018404907976,0.6964725184577523,0.6634009797060881,0.6747927840078011
164,0.6814315519178302,0.6774645544746907,0.6814315519178302,0.6807003783334453,0.6495507060333762,0.7406216505894962,0.6835722160970231,0.6335118592195869,0.6964725184577523,0.6634009797060881,0.6751219512195122
165,0.6814315519178302,0.6774956463217581,0.6814315519178302,0.680716434167725,0.6491002570694088,0.7406216505894962,0.6831955922865014,0.6345565749235474,0.6964725184577523,0.6634009797060881,0.6751219512195122
166,0.6817525276841598,0.677863508205083,0.6817525276841598,0.6810334542570907,0.6503856041131105,0.7406216505894962,0.6835164835164835,0.6345565749235474,0.6961869618696187,0.6643258426966292,0.675451439726696
167,0.681592039800995,0.6776689515112075,0.681592039800995,0.6808480674020746,0.6499356499356499,0.7405029427501337,0.6834887547997806,0.6340718105423988,0.6962233169129721,0.6643258426966292,0.6751343429408891
168,0.6812710640346654,0.6772355376137563,0.6812710640346654,0.6805258332142456,0.6499356499356499,0.7405029427501337,0.6827397260273973,0.6340718105423988,0.6967583093967994,0.661505981703026,0.6751343429408891
169,0.6812710640346654,0.6773087207284317,0.6812710640346654,0.6805344131669793,0.6512226512226512,0.7401069518716578,0.6831140350877193,0.6340718105423988,0.6961869618696187,0.6619718309859155,0.6744868035190615
170,0.6814315519178302,0.6775034917134379,0.6814315519178302,0.6807162295883031,0.6512226512226512,0.7397113842864779,0.6845564074479737,0.6351145038167939,0.6959376282314321,0.6614950634696756,0.6744868035190615
171,0.6809500882683357,0.6770209360102483,0.6809500882683357,0.6802333387074838,0.6516419832582099,0.7389215162840364,0.6827661909989023,0.6351145038167939,0.6956521739130435,0.6605633802816901,0.6744868035190615
172,0.6806291125020061,0.6767427518659092,0.6806291125020061,0.6799301127692978,0.6508038585209003,0.7395944503735326,0.6827661909989023,0.6346300533943554,0.6948665297741273,0.6610288935870331,0.6735092864125122
173,0.6804686246188413,0.6765406790088474,0.6804686246188413,0.6797396193401907,0.6499356499356499,0.7388059701492538,0.6827661909989023,0.6346300533943554,0.6954377311960542,0.6610288935870331,0.673180263800684
174,0.6804686246188413,0.6765093703570779,0.6804686246188413,0.6797189137757609,0.6495176848874598,0.7388059701492538,0.6827661909989023,0.6341463414634146,0.6959737058340181,0.6614950634696756,0.6728606356968215
175,0.6804686246188413,0.6765093703570779,0.6804686246188413,0.6797189137757609,0.6495176848874598,0.7388059701492538,0.6827661909989023,0.6341463414634146,0.6959737058340181,0.6614950634696756,0.6728606356968215
176,0.6807896003851709,0.6768947054361074,0.6807896003851709,0.6800800121457082,0.6495176848874598,0.7388059701492538,0.6831411312465678,0.6362252663622526,0.696546052631579,0.6614950634696756,0.6725317693059628
177,0.6804686246188413,0.6765668501430745,0.6804686246188413,0.6797738454795781,0.6477784932388925,0.7392,0.6838638858397366,0.636294608959757,0.6962597616111796,0.6610169491525424,0.6715542521994134
178,0.6807896003851709,0.6769183828934977,0.6807896003851709,0.6800682593228156,0.6490663232453316,0.7380191693290735,0.6838638858397366,0.6367781155015197,0.696546052631579,0.6619519094766619,0.6722032242305813
179,0.6809500882683357,0.6770499398746412,0.6809500882683357,0.680213412702691,0.6482315112540193,0.7380191693290735,0.6846153846153846,0.6367781155015197,0.6970817920263049,0.6624203821656051,0.6722032242305813
180,0.6814315519178302,0.6775527886527676,0.6814315519178302,0.6806979656633949,0.6482315112540193,0.7385759829968119,0.6857457347275729,0.6378132118451025,0.6970817920263049,0.6628895184135978,0.6725317693059628
181,0.681592039800995,0.6777080160293386,0.681592039800995,0.680849473895767,0.6482315112540193,0.7385759829968119,0.6868464501926252,0.637329286798179,0.6970817920263049,0.663359319631467,0.6725317693059628
182,0.6814315519178302,0.6775194255511501,0.6814315519178302,0.6806980149711512,0.6482315112540193,0.7385759829968119,0.6875687568756875,0.637329286798179,0.6967953985209532,0.6619318181818182,0.6722032242305813
183,0.6812710640346654,0.6773968453625618,0.6812710640346654,0.6805445769366837,0.6482670089858793,0.7377919320594479,0.6872246696035242,0.6378132118451025,0.696546052631579,0.6619318181818182,0.6722032242305813
184,0.6814315519178302,0.677624892070831,0.6814315519178302,0.6807293214916379,0.6482670089858793,0.7377919320594479,0.687603305785124,0.6388467374810318,0.6962597616111796,0.6624022743425728,0.6722032242305813
185,0.6819130155673246,0.6782192216009337,0.6819130155673246,0.6812259295558125,0.649583600256246,0.7374005305039788,0.687603305785124,0.6403041825095057,0.6959737058340181,0.6638176638176638,0.6728515625
186,0.6822339913336543,0.6785163798983638,0.6822339913336543,0.6815143504973985,0.65,0.7379565907887772,0.6865013774104683,0.6403041825095057,0.6962597616111796,0.6647646219686163,0.673828125
187,0.6822339913336543,0.6785205002211122,0.6822339913336543,0.6815137717418469,0.6512820512820513,0.7379565907887772,0.6857772877618522,0.6398176291793313,0.696546052631579,0.6647646219686163,0.6734992679355783
188,0.6822339913336543,0.6786000857568183,0.6822339913336543,0.6815316235691354,0.6512820512820513,0.7375661375661375,0.6857772877618522,0.6413373860182371,0.6967953985209532,0.6652391149179158,0.6722032242305813
189,0.6823944792168192,0.678710326691007,0.6823944792168192,0.681655320058749,0.6516998075689544,0.7371760973030143,0.6861555432984004,0.6403641881638846,0.6973305954825462,0.6657142857142857,0.6725317693059628
190,0.6822339913336543,0.6785287425609539,0.6822339913336543,0.6814946619413792,0.6504169339320077,0.7375661375661375,0.6857772877618522,0.6403641881638846,0.6973305954825462,0.6657142857142857,0.6725317693059628
191,0.6823944792168192,0.6786517494300703,0.6823944792168192,0.6816632381262695,0.65,0.7375661375661375,0.6853994490358126,0.6413949962092494,0.6976170912078883,0.664756446991404,0.673828125
192,0.6827154549831488,0.6789914171598621,0.6827154549831488,0.6819622599777724,0.6512820512820513,0.7367864693446089,0.6850523993381136,0.6418816388467374,0.6987258528565556,0.6657122405153901,0.6734992679355783
193,0.6828759428663136,0.6791122792123705,0.6828759428663136,0.6821130470450668,0.6512820512820513,0.7374537770734284,0.6854304635761589,0.6413949962092494,0.6990131578947368,0.6657122405153901,0.6734992679355783
194,0.6830364307494784,0.6792993411624522,0.6830364307494784,0.6822906474818753,0.6504169339320077,0.7374537770734284,0.6865342163355408,0.6424242424242425,0.6987258528565556,0.6657122405153901,0.673828125
195,0.6828759428663136,0.6791386074975707,0.6828759428663136,0.6821242491379111,0.65,0.737064413938754,0.6865342163355408,0.6424242424242425,0.6987258528565556,0.6657122405153901,0.6735092864125122
196,0.6831969186326432,0.6794167981155085,0.6831969186326432,0.682432334780093,0.65,0.737064413938754,0.6872586872586872,0.6424242424242425,0.6993006993006993,0.6657122405153901,0.6741573033707865
197,0.6831969186326432,0.679426363892617,0.6831969186326432,0.6824450652959474,0.649583600256246,0.737064413938754,0.6869133075648812,0.642965204236006,0.6995884773662552,0.6657122405153901,0.6741573033707865
198,0.683357406515808,0.6796205846400888,0.683357406515808,0.6825900465388127,0.649167733674776,0.7366754617414248,0.6869133075648812,0.642965204236006,0.6990131578947368,0.667144906743185,0.6754643206256109
199,0.6828759428663136,0.6792006012685888,0.6828759428663136,0.6821194207974799,0.649583600256246,0.7362869198312236,0.6857772877618522,0.642965204236006,0.6984779925956397,0.667144906743185,0.6741682974559687
200,0.6827154549831488,0.6790506473956698,0.6827154549831488,0.6819547166390956,0.649167733674776,0.7352320675105485,0.6861555432984004,0.642965204236006,0.6981907894736842,0.667144906743185,0.6744982868330885
201,0.6828759428663136,0.6791864945334328,0.6828759428663136,0.6821024053714497,0.649583600256246,0.7352320675105485,0.6861555432984004,0.642965204236006,0.6987258528565556,0.667144906743185,0.6744982868330885
202,0.6830364307494784,0.6793185194644968,0.6830364307494784,0.682264938856793,0.6500319897632757,0.7358987875593042,0.6861555432984004,0.642965204236006,0.6990131578947368,0.6666666666666666,0.6744982868330885
203,0.6836783822821377,0.6800286210303303,0.6836783822821377,0.6829377722961515,0.6508951406649617,0.7365648050579557,0.6869133075648812,0.6444780635400907,0.6987258528565556,0.6671459381739756,0.6754772393538914
204,0.6835178943989729,0.6798733553562993,0.6835178943989729,0.6827777363178643,0.6504792332268371,0.7365648050579557,0.687292817679558,0.6444780635400907,0.6989733059548254,0.6671459381739756,0.6741793238608526
205,0.683357406515808,0.6796888261102821,0.683357406515808,0.6825962441453566,0.6500638569604087,0.7365648050579557,0.687292817679558,0.6434519303557911,0.6989733059548254,0.6676258992805756,0.67384916748286
206,0.6836783822821377,0.680063145084917,0.6836783822821377,0.6829397374152962,0.6505102040816326,0.7365648050579557,0.6876727473742399,0.6444780635400907,0.6992604765817584,0.6681065514758819,0.67384916748286
207,0.6838388701653025,0.6802425355306578,0.6838388701653025,0.6830969974588702,0.6509554140127388,0.7372301211163771,0.6865671641791045,0.6444780635400907,0.699547883271681,0.669069935111752,0.67384916748286
208,0.6838388701653025,0.6802555115936971,0.6838388701653025,0.6831103261148234,0.6509554140127388,0.7372301211163771,0.6865671641791045,0.6445283018867924,0.6995884773662552,0.669069935111752,0.67384916748286
209,0.6839993580484673,0.6804306601724379,0.6839993580484673,0.6832855105391956,0.6505410566518142,0.7372301211163771,0.6865671641791045,0.6455505279034691,0.699876492383697,0.669069935111752,0.6741793238608526
210,0.6839993580484673,0.680440503637039,0.6839993580484673,0.683283964603243,0.6501272264631043,0.7372301211163771,0.6865671641791045,0.6455505279034691,0.699876492383697,0.6695526695526696,0.6741793238608526
211,0.6839993580484673,0.6803668575359243,0.6839993580484673,0.6832879233668704,0.6501272264631043,0.7372301211163771,0.6873270614277809,0.6455505279034691,0.699876492383697,0.6676279740447008,0.6748285994123409
212,0.6838388701653025,0.6802053896026689,0.6838388701653025,0.6831334415335611,0.6501272264631043,0.7372301211163771,0.6873270614277809,0.6455505279034691,0.699876492383697,0.6671469740634006,0.6741793238608526
213,0.6844808216979618,0.6808587203207054,0.6844808216979618,0.683761304587979,0.6510152284263959,0.7378947368421053,0.6888150609080842,0.6445783132530121,0.7004532344458179,0.6690751445086706,0.6741793238608526
214,0.6839993580484673,0.6803962320442244,0.6839993580484673,0.6832777759053981,0.6506024096385542,0.7371188222923238,0.6888150609080842,0.6445283018867924,0.6999175597691674,0.6685920577617328,0.6731994120529152
215,0.6841598459316321,0.6805888556135383,0.6841598459316321,0.6834436918244464,0.6506024096385542,0.737506575486586,0.6888150609080842,0.6445283018867924,0.6999175597691674,0.6695526695526696,0.6731994120529152
216,0.684320333814797,0.6807822752186024,0.684320333814797,0.6835998280209435,0.6497783407219759,0.737506575486586,0.689540675152186,0.6445283018867924,0.6999175597691674,0.6710050614605929,0.6731994120529152
217,0.6846413095811267,0.6810283104368388,0.6846413095811267,0.6838961262142068,0.6489563567362429,0.7378947368421053,0.6906474820143885,0.6435045317220544,0.7002061855670103,0.6714905933429812,0.6744982868330885
218,0.684320333814797,0.680754190504499,0.684320333814797,0.6835834672485461,0.6489563567362429,0.7368421052631579,0.6906474820143885,0.6435045317220544,0.6996699669966997,0.6714905933429812,0.6741682974559687
219,0.684320333814797,0.6807448776840455,0.684320333814797,0.6835850495876208,0.6489563567362429,0.7371188222923238,0.6903047091412743,0.6439909297052154,0.6996699669966997,0.6710050614605929,0.6741682974559687
220,0.684320333814797,0.6807148753937584,0.684320333814797,0.6835490880484026,0.6497783407219759,0.7367314766158697,0.689922480620155,0.642965204236006,0.6999587288485348,0.6714905933429812,0.6741573033707865
221,0.6844808216979618,0.6809438387194443,0.6844808216979618,0.6837257054807566,0.6514864010120177,0.7367314766158697,0.6895787139689579,0.642965204236006,0.6993814432989691,0.6719768283852281,0.6744868035190615
222,0.684320333814797,0.6807802240041775,0.684320333814797,0.6835509237407372,0.6506329113924051,0.7363445378151261,0.689961175818081,0.6424792139077853,0.6990931574608409,0.672463768115942,0.6744868035190615
223,0.6839993580484673,0.6804802664773053,0.6839993580484673,0.6832401054017969,0.6514864010120177,0.7363445378151261,0.6892341842397336,0.6419939577039275,0.6988051091882983,0.6719883889695211,0.6735092864125122
224,0.684320333814797,0.6807844841431702,0.684320333814797,0.6835489841588268,0.6523115896136795,0.7363445378151261,0.689961175818081,0.6419939577039275,0.6990531082750103,0.6719883889695211,0.6738386308068459
225,0.6846413095811267,0.6811666289475654,0.6846413095811267,0.6838914916579188,0.6540164452877926,0.7367314766158697,0.6903440621531631,0.6419939577039275,0.6987654320987654,0.6724763979665941,0.6738386308068459
226,0.684320333814797,0.6809024660612498,0.684320333814797,0.6835840025019592,0.6536030341340076,0.7367314766158697,0.688470066518847,0.6424792139077853,0.6982297241663236,0.6729651162790697,0.6738386308068459
227,0.6839993580484673,0.6805665411489376,0.6839993580484673,0.6832401202100366,0.6527777777777778,0.7363445378151261,0.688470066518847,0.6414523449319214,0.6979423868312757,0.673469387755102,0.6735092864125122
228,0.6839993580484673,0.6806107602179298,0.6839993580484673,0.6832354592440287,0.6527777777777778,0.7359580052493438,0.688470066518847,0.6414523449319214,0.69765528589058,0.6744525547445256,0.6735092864125122
229,0.6835178943989729,0.6801432446004789,0.6835178943989729,0.6827628824139441,0.6523659305993691,0.7352941176470589,0.687742651136994,0.6414523449319214,0.69765528589058,0.6739606126914661,0.6725317693059628
230,0.6831969186326432,0.6798222829604008,0.6831969186326432,0.6824448399964158,0.651543793320731,0.7348008385744235,0.6870144284128746,0.6424242424242425,0.697119341563786,0.672992700729927,0.6728606356968215
231,0.683357406515808,0.680058445408352,0.683357406515808,0.6826559205422605,0.6515723270440251,0.7344159245678366,0.6870144284128746,0.6444780635400907,0.6969072164948453,0.6725018234865062,0.6735193343122858
232,0.6835178943989729,0.6802830210034558,0.6835178943989729,0.6828518000491749,0.6528301886792452,0.7345225603357818,0.6870144284128746,0.6450151057401813,0.6969072164948453,0.6725018234865062,0.6731898238747553
233,0.6836783822821377,0.6804684868445501,0.6836783822821377,0.6829947260610413,0.6536523929471033,0.7348008385744235,0.6862853970016657,0.6440422322775264,0.6963696369636964,0.6739606126914661,0.6741682974559687
234,0.6831969186326432,0.6799678912125978,0.6831969186326432,0.6824941933808278,0.6511627906976745,0.7333682556312205,0.6862853970016657,0.6440422322775264,0.6969446738232865,0.6744525547445256,0.6735193343122858
235,0.683357406515808,0.6800991848700753,0.683357406515808,0.6826437175704142,0.6511627906976745,0.7333682556312205,0.6866666666666666,0.6440422322775264,0.6974824597606273,0.6744525547445256,0.6735193343122858
236,0.6836783822821377,0.6804124404245601,0.6836783822821377,0.6829773181233026,0.6507537688442211,0.7340314136125654,0.6870483602001112,0.6450640542577242,0.6983471074380165,0.6744525547445256,0.6731898238747553
237,0.6835178943989729,0.6802572974161011,0.6835178943989729,0.6828213785129664,0.650345260514752,0.7340314136125654,0.6867000556483027,0.6450640542577242,0.6983471074380165,0.6744525547445256,0.6728606356968215
238,0.683357406515808,0.6800865738375844,0.683357406515808,0.6826624053478747,0.6499372647427855,0.7344159245678366,0.6859688195991092,0.6450640542577242,0.6988847583643123,0.6744525547445256,0.671882640586797
239,0.683357406515808,0.6801036238580058,0.683357406515808,0.6826568750082117,0.6490897677338355,0.7344159245678366,0.6859688195991092,0.6450640542577242,0.6988847583643123,0.675419401896426,0.671882640586797
240,0.6831969186326432,0.6799109650259938,0.6831969186326432,0.6824598933371258,0.6486825595984943,0.7330552659019812,0.68561872909699,0.6450640542577242,0.6990049751243781,0.675419401896426,0.6725317693059628
241,0.683357406515808,0.6801498233930398,0.683357406515808,0.6826441007837969,0.6486825595984943,0.7326732673267327,0.6860011154489682,0.6465712132629993,0.6990049751243781,0.6759124087591241,0.6722032242305813
242,0.6831969186326432,0.6800306549444833,0.6831969186326432,0.6824898898290548,0.6482758620689655,0.7322916666666667,0.6860011154489682,0.6465712132629993,0.6984653670676068,0.6764061358655953,0.6722032242305813
243,0.6830364307494784,0.6798550823057964,0.6830364307494784,0.6823335721644429,0.6486825595984943,0.7322916666666667,0.6860011154489682,0.6465712132629993,0.6984653670676068,0.675419401896426,0.6715542521994134
244,0.6831969186326432,0.680019280851849,0.6831969186326432,0.6824956004479691,0.6486825595984943,0.7322916666666667,0.6871508379888268,0.6465712132629993,0.698136645962733,0.675419401896426,0.671882640586797
245,0.6831969186326432,0.6799963259770051,0.6831969186326432,0.6824893927480672,0.6486825595984943,0.7319104633003644,0.6875349357182784,0.6465712132629993,0.698136645962733,0.6749271137026239,0.6722113502935421
246,0.683357406515808,0.6801736707634646,0.683357406515808,0.6826499540184682,0.6474639949906074,0.7315296566077003,0.6886528787031861,0.6470588235294118,0.6987152921674264,0.6759124087591241,0.671882640586797
247,0.6835178943989729,0.6802784871379205,0.6835178943989729,0.6828050818779147,0.6483103879849812,0.7321892875715028,0.6882681564245811,0.6470588235294118,0.699294898382414,0.674945215485756,0.671882640586797
248,0.6838388701653025,0.6806635304546982,0.6838388701653025,0.6831617368481716,0.6483103879849812,0.7321892875715028,0.6882681564245811,0.6490963855421686,0.699294898382414,0.674945215485756,0.6725403817914831
249,0.684320333814797,0.6810929632941745,0.684320333814797,0.6836565094548975,0.649155722326454,0.7321892875715028,0.6890380313199105,0.6501128668171557,0.7001661129568106,0.673469387755102,0.6735193343122858
250,0.6844808216979618,0.6812568229902781,0.6844808216979618,0.6838093394864355,0.649155722326454,0.7331256490134995,0.6890380313199105,0.6501128668171557,0.6998754669987547,0.6739606126914661,0.6735294117647059
251,0.6841598459316321,0.6809809385401634,0.6841598459316321,0.6834979902629349,0.64875,0.7327451997924235,0.6883044208170117,0.6506024096385542,0.699294898382414,0.6739606126914661,0.6732090284592738
252,0.6839993580484673,0.6808531322256501,0.6839993580484673,0.6833592845474344,0.6483447845096815,0.7331256490134995,0.6883044208170117,0.6506024096385542,0.6987551867219917,0.6739606126914661,0.6728788621873467
253,0.6841598459316321,0.6810222972443534,0.6841598459316321,0.683500294351948,0.6479400749063671,0.7327451997924235,0.6883044208170117,0.6501128668171557,0.6987551867219917,0.6754385964912281,0.6738597351642962
254,0.684320333814797,0.6811498743781675,0.684320333814797,0.683651166427352,0.6479400749063671,0.733402489626556,0.6879194630872483,0.6501128668171557,0.6990452469904525,0.6754385964912281,0.6741903827281649
255,0.684320333814797,0.6811266731210374,0.684320333814797,0.6836496682397338,0.6479400749063671,0.733402489626556,0.6879194630872483,0.6501128668171557,0.6990452469904525,0.674945215485756,0.6745213549337261
256,0.684320333814797,0.681071304135032,0.684320333814797,0.6836569226152455,0.6479400749063671,0.7337830825116762,0.6886528787031861,0.6501128668171557,0.6993355481727574,0.6734842951059167,0.6741903827281649
257,0.6838388701653025,0.6804934170091613,0.6838388701653025,0.6831798155758844,0.6467289719626168,0.7337830825116762,0.6879194630872483,0.6501128668171557,0.6993355481727574,0.6710526315789473,0.6745213549337261
258,0.6838388701653025,0.6805409391010138,0.6838388701653025,0.6831939169047894,0.6463262764632628,0.733402489626556,0.6875699888017918,0.6511278195488722,0.6996260905691732,0.6715435259692758,0.6741903827281649
259,0.6836783822821377,0.6804221889913556,0.6836783822821377,0.6830401356883125,0.6459240821406347,0.7330222913426646,0.6875699888017918,0.6511278195488722,0.6990856192851206,0.6720351390922401,0.6741903827281649
260,0.6838388701653025,0.6806055022894723,0.6838388701653025,0.6832026916449214,0.6467661691542289,0.7326424870466322,0.6875699888017918,0.6516177577125658,0.6990856192851206,0.6720351390922401,0.6745213549337261
261,0.6836783822821377,0.6804287822326843,0.6836783822821377,0.6830252393627828,0.6468032278088144,0.7319854847071021,0.6871852266368215,0.6506024096385542,0.6993762993762994,0.6725274725274726,0.6745213549337261
262,0.6835178943989729,0.6803127410308641,0.6835178943989729,0.6828729870543354,0.6464019851116626,0.7312273433454168,0.6883044208170117,0.6510926902788244,0.6990856192851206,0.6725274725274726,0.6735496558505408
263,0.6838388701653025,0.6807087480928995,0.6838388701653025,0.6832157109406519,0.6468401486988847,0.7312273433454168,0.6883044208170117,0.6521084337349398,0.6990856192851206,0.673514306676449,0.6738809640924742
264,0.6836783822821377,0.680577277340732,0.6836783822821377,0.6830520348697171,0.6468401486988847,0.7312273433454168,0.6868008948545862,0.6525998492840994,0.6993355481727574,0.6740088105726872,0.6732283464566929
265,0.6838388701653025,0.6806970002663861,0.6838388701653025,0.6832131524176429,0.6485148514851485,0.7316062176165803,0.6868008948545862,0.6521084337349398,0.6999168744804655,0.6730345334313005,0.6728971962616822
266,0.683357406515808,0.6801980366551597,0.683357406515808,0.6827474670846717,0.6473131562693021,0.7316062176165803,0.6860660324566312,0.6521084337349398,0.699667221297837,0.6720588235294118,0.672566371681416
267,0.683357406515808,0.6802087698788426,0.683357406515808,0.6827571891917341,0.6465144972239358,0.7319854847071021,0.6860660324566312,0.6521084337349398,0.699667221297837,0.6725533480500367,0.672566371681416
268,0.6838388701653025,0.6807203066564214,0.6838388701653025,0.683244866553329,0.6469135802469136,0.7316062176165803,0.6875349357182784,0.653122648607976,0.7002497918401333,0.6730486008836525,0.672566371681416
269,0.6838388701653025,0.6807139585365939,0.6838388701653025,0.6832382271991291,0.6469135802469136,0.7318840579710145,0.6875349357182784,0.653122648607976,0.7002497918401333,0.6730486008836525,0.672244094488189
270,0.6838388701653025,0.680728310883545,0.6838388701653025,0.6832362334541485,0.646551724137931,0.7308488612836439,0.6875349357182784,0.6536144578313253,0.701082431307244,0.6735445836403832,0.6719211822660098
271,0.6839993580484673,0.680951664072268,0.6839993580484673,0.6834131824014079,0.6469500924214417,0.7308488612836439,0.6871508379888268,0.654627539503386,0.7007906783187682,0.6740412979351033,0.6722523410547068
272,0.6839993580484673,0.680951664072268,0.6839993580484673,0.6834131824014079,0.6469500924214417,0.7308488612836439,0.6871508379888268,0.654627539503386,0.7007906783187682,0.6740412979351033,0.6722523410547068
273,0.6841598459316321,0.6811165238065161,0.6841598459316321,0.6835714427665284,0.6469500924214417,0.7315054319710295,0.6871508379888268,0.654627539503386,0.7007906783187682,0.6745387453874538,0.6722523410547068
274,0.6844808216979618,0.6814407979430614,0.6844808216979618,0.6839067355743906,0.646551724137931,0.7318840579710145,0.6886160714285714,0.6551204819277109,0.7007906783187682,0.6745387453874538,0.6725838264299803
275,0.6848017974642915,0.6817280824440894,0.6848017974642915,0.684220744300584,0.646551724137931,0.7325400931195034,0.6893474623535973,0.6551204819277109,0.701082431307244,0.6745387453874538,0.672915638875185
276,0.6849622853474563,0.6819109855898902,0.6849622853474563,0.6843950324922823,0.6469864698646987,0.7325400931195034,0.6885793871866295,0.6561324303987961,0.7016666666666667,0.6745562130177515,0.672915638875185
277,0.6851227732306211,0.6820206737664257,0.6851227732306211,0.684540948332314,0.6465888137676705,0.7325400931195034,0.6885793871866295,0.6561324303987961,0.7025,0.6745562130177515,0.6732477788746298
278,0.6851227732306211,0.6819955379448125,0.6851227732306211,0.6845332581683419,0.647818070067609,0.7321613236814891,0.6885793871866295,0.6561324303987961,0.7027928303459775,0.6735598227474151,0.6729249011857708
279,0.6851227732306211,0.6820225239424481,0.6851227732306211,0.6845391829965467,0.6482504604051565,0.7321613236814891,0.6885793871866295,0.6556390977443609,0.7025448477263245,0.6740576496674058,0.6729249011857708
280,0.6851227732306211,0.6819760409620663,0.6851227732306211,0.6845358034839845,0.6482504604051565,0.7321613236814891,0.6885793871866295,0.6556390977443609,0.7025448477263245,0.6730769230769231,0.6735802469135802
281,0.6852832611137859,0.6821278392317585,0.6852832611137859,0.6846928584689495,0.6486486486486487,0.7317829457364341,0.6889259877573733,0.6556639159789948,0.7028834099456749,0.6730769230769231,0.6739130434782609
282,0.6856042368801155,0.682423757201292,0.6856042368801155,0.6850104278803683,0.6482504604051565,0.7321613236814891,0.6903835464146748,0.6551724137931034,0.7031772575250836,0.6735751295336787,0.6742461690558577
283,0.6854437489969507,0.6823187105800762,0.6854437489969507,0.6848675224211421,0.6478527607361964,0.7328165374677003,0.6903835464146748,0.6551724137931034,0.7023411371237458,0.674074074074074,0.6735905044510386
284,0.6854437489969507,0.6822667571168263,0.6854437489969507,0.6848580685612927,0.6470588235294118,0.7328165374677003,0.6903835464146748,0.6546816479400749,0.702928870292887,0.674074074074074,0.6739238000989609
285,0.6854437489969507,0.6822923116503095,0.6854437489969507,0.6848581295656714,0.647887323943662,0.7317829457364341,0.6907675194660734,0.6546816479400749,0.702928870292887,0.674074074074074,0.6739238000989609
286,0.6854437489969507,0.6823014108122961,0.6854437489969507,0.6848574538574407,0.6482843137254902,0.7317829457364341,0.6907675194660734,0.6546816479400749,0.702928870292887,0.674074074074074,0.6735905044510386
287,0.6854437489969507,0.6822559410053853,0.6854437489969507,0.6848505534078292,0.6486817903126916,0.7324380165289256,0.6903835464146748,0.6546816479400749,0.702928870292887,0.6730769230769231,0.6736007924715206
288,0.6851227732306211,0.6819350932377454,0.6851227732306211,0.6845526903324326,0.647887323943662,0.7324380165289256,0.6903835464146748,0.6546816479400749,0.702136573104315,0.6720947446336047,0.6739238000989609
289,0.6846413095811267,0.6815007291641381,0.6846413095811267,0.6840873454225687,0.6474908200734394,0.7317829457364341,0.6892718176764869,0.6546816479400749,0.7015926236378877,0.6720947446336047,0.6735905044510386
290,0.6844808216979618,0.6813361336789775,0.6844808216979618,0.6839282350592623,0.6475259621258399,0.731404958677686,0.6892718176764869,0.6546816479400749,0.7015926236378877,0.6716085989621943,0.6732673267326733
291,0.6846413095811267,0.6815017268167856,0.6846413095811267,0.6840884682146775,0.6483516483516484,0.731404958677686,0.6892718176764869,0.6546816479400749,0.7015926236378877,0.6716085989621943,0.6736007924715206
292,0.6848017974642915,0.6816597510142515,0.6848017974642915,0.6842546930474773,0.6483516483516484,0.7317829457364341,0.69,0.6546816479400749,0.7015926236378877,0.6716085989621943,0.6736007924715206
293,0.6848017974642915,0.6815938048886829,0.6848017974642915,0.6842358563249882,0.6483516483516484,0.7323362558019598,0.69,0.6546816479400749,0.7018867924528301,0.6706231454005934,0.6732771442736738
294,0.6848017974642915,0.6815596105171975,0.6848017974642915,0.6842387541970952,0.6483516483516484,0.7323362558019598,0.6892718176764869,0.6551724137931034,0.7018867924528301,0.6696296296296296,0.6742687159147248
295,0.6851227732306211,0.6818837417802668,0.6851227732306211,0.6845554113729351,0.649176327028676,0.7329896907216494,0.6892718176764869,0.6551724137931034,0.7021812080536913,0.670126019273536,0.6742687159147248
296,0.6851227732306211,0.6818837417802668,0.6851227732306211,0.6845554113729351,0.649176327028676,0.7329896907216494,0.6892718176764869,0.6551724137931034,0.7021812080536913,0.670126019273536,0.6742687159147248
297,0.6851227732306211,0.6819002458197526,0.6851227732306211,0.6845558730766041,0.6483851310176721,0.7329896907216494,0.6888888888888889,0.6551724137931034,0.702475870751154,0.6711210096510765,0.6742687159147248
298,0.6851227732306211,0.6819345681177122,0.6851227732306211,0.6845420112101048,0.649176327028676,0.7322348094747683,0.6888888888888889,0.6551724137931034,0.7021812080536913,0.6716196136701337,0.6742687159147248
299,0.6854437489969507,0.6822324692102295,0.6854437489969507,0.6848478966009404,0.6503965832824893,0.7325102880658436,0.6888888888888889,0.6551724137931034,0.7027707808564232,0.6716196136701337,0.6742687159147248
300,0.6852832611137859,0.6820406120500978,0.6852832611137859,0.6846699722827423,0.6503965832824893,0.7325102880658436,0.6888888888888889,0.6541635408852213,0.7027707808564232,0.6716196136701337,0.6739345887016849
301,0.6849622853474563,0.6817060500960694,0.6849622853474563,0.6843443175845122,0.65,0.7318579516212044,0.6892718176764869,0.6531835205992509,0.7030659386812264,0.6716196136701337,0.6729435084241824
302,0.6848017974642915,0.6814925730125381,0.6848017974642915,0.6841673751147627,0.6503965832824893,0.7314814814814815,0.6892718176764869,0.6526946107784432,0.7033613445378152,0.670631970260223,0.6726102030708272
303,0.6848017974642915,0.6815256561100204,0.6848017974642915,0.6841585008544955,0.6503965832824893,0.731381612737545,0.69,0.6522064323111444,0.703111858704794,0.6716306775874907,0.6719524281466799
304,0.6844808216979618,0.6811305014746228,0.6844808216979618,0.6838364132773976,0.6487804878048781,0.731006160164271,0.6892718176764869,0.6526946107784432,0.7034076567101388,0.6701337295690936,0.6726190476190477
305,0.6846413095811267,0.6812658081835793,0.6846413095811267,0.6839914505103408,0.6487804878048781,0.7316572601334017,0.6892718176764869,0.6526946107784432,0.7037037037037037,0.6701337295690936,0.6726190476190477
306,0.6846413095811267,0.6812640936050222,0.6846413095811267,0.6839957908069566,0.6483851310176721,0.7316572601334017,0.6896551724137931,0.6526946107784432,0.7037037037037037,0.6701337295690936,0.6726190476190477
307,0.6849622853474563,0.681643431152378,0.6849622853474563,0.6843325526648119,0.6483851310176721,0.7323076923076923,0.6896551724137931,0.6537023186237846,0.7037037037037037,0.6711309523809523,0.6726190476190477
308,0.6849622853474563,0.6816710384593948,0.6849622853474563,0.6843416391089521,0.6483851310176721,0.7323076923076923,0.6896551724137931,0.6541916167664671,0.7034076567101388,0.6711309523809523,0.6726190476190477
309,0.6849622853474563,0.6816947884908396,0.6849622853474563,0.6843434325615508,0.6483851310176721,0.7323076923076923,0.6896551724137931,0.6541916167664671,0.7034076567101388,0.6716306775874907,0.6722855726326227
310,0.6848017974642915,0.6815459394561332,0.6848017974642915,0.6841838201750571,0.6483851310176721,0.7323076923076923,0.6892718176764869,0.6541916167664671,0.7034076567101388,0.6716306775874907,0.6716269841269841
311,0.6846413095811267,0.6814212560825366,0.6846413095811267,0.6840304850492323,0.6483851310176721,0.7320328542094456,0.688506385341477,0.6541916167664671,0.7034076567101388,0.6721311475409836,0.6712940009915717
312,0.6848017974642915,0.6816114385686024,0.6848017974642915,0.6841885301279546,0.6492082825822169,0.7316572601334017,0.6888888888888889,0.6541916167664671,0.7034076567101388,0.6726323639075317,0.6712940009915717
313,0.6849622853474563,0.6817325963962579,0.6849622853474563,0.6843389685284759,0.6492082825822169,0.7316572601334017,0.6892718176764869,0.6537023186237846,0.7037037037037037,0.6726323639075317,0.6719524281466799
314,0.6848017974642915,0.6815999195741922,0.6848017974642915,0.6841878013925632,0.6492082825822169,0.7316572601334017,0.6888888888888889,0.6537023186237846,0.7031578947368421,0.6726323639075317,0.6719524281466799
315,0.6848017974642915,0.6815952146227829,0.6848017974642915,0.6841947298515864,0.6492082825822169,0.7324088341037494,0.6888888888888889,0.6532137518684604,0.7028619528619529,0.6726323639075317,0.6719524281466799
316,0.6849622853474563,0.6817529798984748,0.6849622853474563,0.6843606694686328,0.6492082825822169,0.7327852004110997,0.6896168795113826,0.6532137518684604,0.7028619528619529,0.6726323639075317,0.6719524281466799
317,0.6849622853474563,0.6817673922693485,0.6849622853474563,0.6843676223614203,0.6488131466828971,0.7331619537275065,0.6892341842397336,0.6532137518684604,0.7028619528619529,0.673134328358209,0.6719524281466799
318,0.6848017974642915,0.6815874336151244,0.6848017974642915,0.6842067484621266,0.6492082825822169,0.7325102880658436,0.6892341842397336,0.6532137518684604,0.7028619528619529,0.6721311475409836,0.6719524281466799
319,0.6851227732306211,0.6818884030006708,0.6851227732306211,0.684523967571046,0.6492082825822169,0.7328872876994339,0.6888519134775375,0.6532137518684604,0.7031578947368421,0.6726323639075317,0.6732673267326733
320,0.6851227732306211,0.6818884030006708,0.6851227732306211,0.684523967571046,0.6492082825822169,0.7328872876994339,0.6888519134775375,0.6532137518684604,0.7031578947368421,0.6726323639075317,0.6732673267326733
321,0.6849622853474563,0.6817565075117187,0.6849622853474563,0.6843687448010036,0.6492082825822169,0.7325102880658436,0.6888519134775375,0.6532137518684604,0.7026116259477675,0.6726323639075317,0.6732673267326733
322,0.6851227732306211,0.6819313255841483,0.6851227732306211,0.6845334168621495,0.6492082825822169,0.7328872876994339,0.689196675900277,0.6532137518684604,0.7026116259477675,0.673134328358209,0.6732673267326733
323,0.6852832611137859,0.6820790200497235,0.6852832611137859,0.6846966710746751,0.6492082825822169,0.733264675592173,0.689196675900277,0.6532137518684604,0.7026116259477675,0.673134328358209,0.6739238000989609
324,0.6852832611137859,0.6820933056552435,0.6852832611137859,0.6846937472934698,0.6500304321363359,0.7328872876994339,0.6888519134775375,0.6532137518684604,0.7026116259477675,0.673134328358209,0.6739238000989609
325,0.6854437489969507,0.6822748422325071,0.6854437489969507,0.684864895160908,0.6488131466828971,0.7325102880658436,0.6895787139689579,0.6542195668409261,0.7029077117572693,0.6736370425690814,0.6742574257425743
326,0.6852832611137859,0.6820641979831189,0.6852832611137859,0.6846765080092748,0.648418491484185,0.7317574511819116,0.689961175818081,0.6532137518684604,0.7032040472175379,0.6736370425690814,0.6742574257425743
327,0.6854437489969507,0.6822745180413919,0.6854437489969507,0.6848554111104289,0.648418491484185,0.7317574511819116,0.689961175818081,0.6542195668409261,0.7035006326444538,0.6741405082212257,0.6739238000989609
328,0.6851227732306211,0.6819495560330899,0.6851227732306211,0.6845380929058966,0.6475958612294583,0.7311053984575836,0.689961175818081,0.6542195668409261,0.7032040472175379,0.6736370425690814,0.6739238000989609
329,0.6851227732306211,0.681951260705525,0.6851227732306211,0.6845337573182402,0.6479902557856273,0.7311053984575836,0.6895787139689579,0.6542195668409261,0.7032040472175379,0.6736370425690814,0.6739238000989609
330,0.6852832611137859,0.6821384193120936,0.6852832611137859,0.6847137332119514,0.6471663619744058,0.7311053984575836,0.689922480620155,0.655713218820015,0.7035006326444538,0.6736370425690814,0.6739238000989609
331,0.6856042368801155,0.6825201459441063,0.6856042368801155,0.6850534843457309,0.6471663619744058,0.7311053984575836,0.6903047091412743,0.6567164179104478,0.7037974683544304,0.6746268656716418,0.6739238000989609
332,0.6856042368801155,0.6824959937561494,0.6856042368801155,0.6850483608012593,0.6471663619744058,0.7311053984575836,0.689922480620155,0.6562266964951529,0.7038445289395859,0.6746268656716418,0.6745796241345203
333,0.6857647247632803,0.6826661708894,0.6857647247632803,0.6852019619746956,0.6467722289890377,0.7307297019527236,0.689922480620155,0.6562266964951529,0.7041420118343196,0.6756352765321375,0.6752347998022739
334,0.6859252126464452,0.6827967448287563,0.6859252126464452,0.6853569304638326,0.6467722289890377,0.731381612737545,0.689922480620155,0.6562266964951529,0.7047377326565144,0.6756352765321375,0.674901185770751
335,0.6857647247632803,0.6825764405244386,0.6857647247632803,0.6851864206638557,0.6463785757760194,0.7303543913713405,0.689540675152186,0.6562266964951529,0.7053344623200677,0.674644727000748,0.6755555555555556
336,0.6856042368801155,0.6824028479982356,0.6856042368801155,0.6850108974921082,0.6459475929311396,0.7296049256028733,0.689540675152186,0.6562266964951529,0.7056332062685303,0.674644727000748,0.6752221125370188
337,0.6854437489969507,0.682252985519141,0.6854437489969507,0.684858759791708,0.6455542021924482,0.7296049256028733,0.689922480620155,0.6557377049180327,0.7050847457627119,0.674644727000748,0.6752221125370188
338,0.6852832611137859,0.6820584383425646,0.6852832611137859,0.6846909668722734,0.6459475929311396,0.7296049256028733,0.6891592920353983,0.6557377049180327,0.7050847457627119,0.6736526946107785,0.6752221125370188
339,0.6849622853474563,0.6816950179342455,0.6849622853474563,0.6843734923241519,0.6455542021924482,0.7296049256028733,0.6891592920353983,0.6557377049180327,0.7050847457627119,0.6721680420105026,0.6745562130177515
340,0.6851227732306211,0.681844285847421,0.6851227732306211,0.6845282259131271,0.6459475929311396,0.7302564102564103,0.6891592920353983,0.6557377049180327,0.7050847457627119,0.6721680420105026,0.6745562130177515
341,0.6849622853474563,0.6817326184470441,0.6849622853474563,0.6843879075798988,0.6451612903225806,0.7302564102564103,0.689540675152186,0.6557377049180327,0.7045358202628232,0.6726726726726727,0.6742237555446032
342,0.6849622853474563,0.6817316612320355,0.6849622853474563,0.6843917406484011,0.6451612903225806,0.7306310928681375,0.6891592920353983,0.6557377049180327,0.7045358202628232,0.6726726726726727,0.6742237555446032
343,0.6852832611137859,0.6820649535616308,0.6852832611137859,0.6847289243048404,0.6459854014598541,0.7306310928681375,0.689540675152186,0.6567386448250186,0.7048346055979644,0.6721680420105026,0.6745562130177515
344,0.6852832611137859,0.6820736273963474,0.6852832611137859,0.6847278827285098,0.6463785757760194,0.7306310928681375,0.689540675152186,0.6567386448250186,0.7048346055979644,0.6721680420105026,0.6742237555446032
345,0.6852832611137859,0.6821122581698831,0.6852832611137859,0.6847372210575087,0.6463785757760194,0.731006160164271,0.6898839137645107,0.6567386448250186,0.7045358202628232,0.6726726726726727,0.6735700197238659
346,0.6852832611137859,0.6821101499586197,0.6852832611137859,0.6847341754583525,0.6463785757760194,0.731006160164271,0.6895027624309392,0.6567386448250186,0.7042372881355933,0.6726726726726727,0.6742349457058243
347,0.6852832611137859,0.6820730403174498,0.6852832611137859,0.684713856393136,0.6472019464720195,0.731006160164271,0.6891220320265047,0.6557377049180327,0.7045358202628232,0.6726726726726727,0.6742349457058243
348,0.6851227732306211,0.6819470377326218,0.6851227732306211,0.6845655584319471,0.6472019464720195,0.731006160164271,0.6891220320265047,0.6557377049180327,0.7039864291772688,0.6726726726726727,0.6739023186975827
349,0.6849622853474563,0.6818018208453357,0.6849622853474563,0.6844133831641531,0.6468085106382979,0.731006160164271,0.6895027624309392,0.6552494415487714,0.7031382527565734,0.6726726726726727,0.6742349457058243
350,0.6848017974642915,0.6816670815737728,0.6848017974642915,0.6842660374889921,0.6464155528554071,0.731006160164271,0.6895027624309392,0.6552494415487714,0.7025880356385236,0.6726726726726727,0.6742349457058243
351,0.6848017974642915,0.681716597555442,0.6848017974642915,0.6842712563525156,0.6464155528554071,0.731006160164271,0.6895027624309392,0.6552494415487714,0.7025880356385236,0.6736842105263158,0.6735700197238659
352,0.6848017974642915,0.681721156391067,0.6848017974642915,0.6842716515918896,0.6460230722525805,0.731006160164271,0.6891220320265047,0.6552494415487714,0.7028862478777589,0.674191121143717,0.6735700197238659
353,0.6848017974642915,0.6816941462069485,0.6848017974642915,0.684263206236221,0.6460230722525805,0.731006160164271,0.6891220320265047,0.6547619047619048,0.7031847133757961,0.674191121143717,0.6735700197238659
354,0.6851227732306211,0.6820468997548373,0.6851227732306211,0.6845840874108136,0.6476652516676774,0.731006160164271,0.6894649751792609,0.6547619047619048,0.703483432455395,0.6746987951807228,0.6732477788746298
355,0.6851227732306211,0.6820468997548373,0.6851227732306211,0.6845840874108136,0.6476652516676774,0.731006160164271,0.6894649751792609,0.6547619047619048,0.703483432455395,0.6746987951807228,0.6732477788746298
356,0.6851227732306211,0.6820462387052814,0.6851227732306211,0.6845882328044163,0.6476652516676774,0.731381612737545,0.6890848952590959,0.6547619047619048,0.703483432455395,0.6746987951807228,0.6732477788746298
357,0.6852832611137859,0.6822118053452485,0.6852832611137859,0.6847522394570861,0.6480582524271845,0.7317574511819116,0.6898071625344353,0.6547619047619048,0.703483432455395,0.6746987951807228,0.672915638875185
358,0.6852832611137859,0.6822555172077184,0.6852832611137859,0.6847551530165134,0.6480582524271845,0.7317574511819116,0.6894273127753304,0.6547619047619048,0.703483432455395,0.6757164404223228,0.6725838264299803
359,0.6854437489969507,0.6824501434678444,0.6854437489969507,0.6849158976679536,0.6480582524271845,0.7317574511819116,0.6897689768976898,0.6547619047619048,0.703483432455395,0.676737160120846,0.6725838264299803
360,0.6852832611137859,0.6822678767820405,0.6852832611137859,0.6847477951715459,0.6480582524271845,0.731381612737545,0.6890478811227297,0.6547619047619048,0.703483432455395,0.6762264150943397,0.672915638875185
361,0.6856042368801155,0.6825634906658393,0.6856042368801155,0.685062586082493,0.6488781079442086,0.7320328542094456,0.6890478811227297,0.6547619047619048,0.7040816326530612,0.6762264150943397,0.672915638875185
362,0.6854437489969507,0.6824157705132977,0.6854437489969507,0.6849041676484524,0.6488781079442086,0.7320328542094456,0.6886688668866887,0.6547619047619048,0.7040816326530612,0.6762264150943397,0.6722606120434353
363,0.6856042368801155,0.6825801765564289,0.6856042368801155,0.6850632765432875,0.6496969696969697,0.7320328542094456,0.6886688668866887,0.6547619047619048,0.7040816326530612,0.6762264150943397,0.6725925925925926
364,0.6857647247632803,0.6827263642834434,0.6857647247632803,0.685223241142453,0.6501210653753027,0.7320328542094456,0.6886688668866887,0.6547619047619048,0.7046808510638298,0.6762264150943397,0.6725925925925926
365,0.6856042368801155,0.682578377137458,0.6856042368801155,0.6850695678168296,0.6497277676950998,0.7320328542094456,0.6883259911894273,0.6547619047619048,0.704381114419396,0.6762264150943397,0.6725925925925926
366,0.6862461884127748,0.6831517678922711,0.6862461884127748,0.6857015694723485,0.6501210653753027,0.7327852004110997,0.6894273127753304,0.6552494415487714,0.7051826677994902,0.6757164404223228,0.6735802469135802
367,0.6862461884127748,0.6831517678922711,0.6862461884127748,0.6857015694723485,0.6501210653753027,0.7327852004110997,0.6894273127753304,0.6552494415487714,0.7051826677994902,0.6757164404223228,0.6735802469135802
368,0.6864066762959397,0.6833245603468016,0.6864066762959397,0.685867443783587,0.6501210653753027,0.7327852004110997,0.690148596587782,0.6557377049180327,0.7051826677994902,0.6757164404223228,0.6735802469135802
369,0.6862461884127748,0.6831037181070786,0.6862461884127748,0.6856866669676561,0.6497277676950998,0.7334360554699538,0.6890478811227297,0.6547352721849367,0.7054823629409265,0.6757164404223228,0.6735802469135802
370,0.6864066762959397,0.6832732890630231,0.6864066762959397,0.6858467829132123,0.6501510574018127,0.7334360554699538,0.6886688668866887,0.6547352721849367,0.70578231292517,0.6762264150943397,0.6739130434782609
371,0.6864066762959397,0.6832732890630231,0.6864066762959397,0.6858467829132123,0.6501510574018127,0.7334360554699538,0.6886688668866887,0.6547352721849367,0.70578231292517,0.6762264150943397,0.6739130434782609
372,0.6867276520622693,0.683605955123029,0.6867276520622693,0.6861723185940491,0.6501510574018127,0.7338129496402878,0.6901098901098901,0.6547352721849367,0.70578231292517,0.676737160120846,0.6739130434782609
373,0.6867276520622693,0.6836037663268358,0.6867276520622693,0.6861809761360117,0.6497584541062802,0.7341902313624679,0.6901098901098901,0.6547352721849367,0.70578231292517,0.676737160120846,0.6739130434782609
374,0.6868881399454341,0.6837457343040416,0.6868881399454341,0.6863396955182667,0.6493663246831624,0.7341902313624679,0.6908292147171884,0.6547352721849367,0.70578231292517,0.676737160120846,0.6745796241345203
375,0.6867276520622693,0.6835797511985033,0.6867276520622693,0.686180852861972,0.6493663246831624,0.7335390946502057,0.6908292147171884,0.6547352721849367,0.70578231292517,0.6762264150943397,0.6745796241345203
376,0.6868881399454341,0.6837706394559234,0.6868881399454341,0.686357923330268,0.6493663246831624,0.7335390946502057,0.6908292147171884,0.6557377049180327,0.70578231292517,0.6762264150943397,0.6749134092033646
377,0.6868881399454341,0.6837742412533725,0.6868881399454341,0.6863586579280977,0.6501809408926418,0.7335390946502057,0.6908292147171884,0.6557377049180327,0.7054823629409265,0.6757369614512472,0.6749134092033646
378,0.6868881399454341,0.6837738903059388,0.6868881399454341,0.6863679987540052,0.6501809408926418,0.7342945417095778,0.6900713110257817,0.6557377049180327,0.7054823629409265,0.6757369614512472,0.6749134092033646
379,0.6868881399454341,0.6837909240370597,0.6868881399454341,0.6863723997983415,0.6497890295358649,0.7342945417095778,0.6900713110257817,0.6557377049180327,0.7054823629409265,0.6762481089258698,0.6749134092033646
380,0.6865671641791045,0.6835268399763436,0.6865671641791045,0.6860534498788607,0.6497890295358649,0.732612055641422,0.6896929824561403,0.6557377049180327,0.7051826677994902,0.6767600302800908,0.6749134092033646
381,0.6867276520622693,0.6836858507255045,0.6867276520622693,0.6862119070024956,0.6506024096385542,0.732612055641422,0.6896929824561403,0.6557377049180327,0.7054823629409265,0.6767600302800908,0.6749134092033646
382,0.6868881399454341,0.6838636705327483,0.6868881399454341,0.6863683624433818,0.650994575045208,0.732612055641422,0.6900328587075575,0.6557377049180327,0.7054823629409265,0.6772727272727272,0.6749134092033646
383,0.6867276520622693,0.6836644422270698,0.6867276520622693,0.6861926742053742,0.6506024096385542,0.732612055641422,0.6900328587075575,0.6547352721849367,0.7054823629409265,0.6772727272727272,0.6749134092033646
384,0.6867276520622693,0.6836860598919267,0.6867276520622693,0.6861945945718858,0.6506024096385542,0.732612055641422,0.6893150684931507,0.6547352721849367,0.7051826677994902,0.6777862016679302,0.675568743818002
385,0.6868881399454341,0.6838530513630642,0.6868881399454341,0.6863535413457342,0.6506024096385542,0.732612055641422,0.6893150684931507,0.6547352721849367,0.7051826677994902,0.6783004552352049,0.67622343054869
386,0.6868881399454341,0.6838699378984421,0.6868881399454341,0.6863503160511805,0.650994575045208,0.732612055641422,0.6885604816639299,0.6547352721849367,0.7054823629409265,0.6788154897494305,0.6758893280632411
387,0.6867276520622693,0.6837133312731466,0.6867276520622693,0.6861931209614943,0.6505733252866627,0.7329896907216494,0.6878075451066157,0.6547352721849367,0.7051826677994902,0.6788154897494305,0.6758893280632411
388,0.6867276520622693,0.683709719408492,0.6867276520622693,0.6861930843268983,0.6505733252866627,0.7327141382868937,0.6878075451066157,0.6547352721849367,0.7054329371816639,0.6788154897494305,0.6758893280632411
389,0.6867276520622693,0.6837391941034044,0.6867276520622693,0.6861979467175005,0.6509661835748792,0.7327141382868937,0.687431693989071,0.655223880597015,0.7051336444633008,0.6788154897494305,0.6758893280632411
390,0.6864066762959397,0.6834085700223195,0.6864066762959397,0.6858746478699038,0.6513595166163142,0.7320598864223026,0.6866812227074236,0.655223880597015,0.7048346055979644,0.6778115501519757,0.6758893280632411
391,0.68608570052961,0.6830478469029065,0.68608570052961,0.6855253635442247,0.6513595166163142,0.7310273618998451,0.6866812227074236,0.6537313432835821,0.7048346055979644,0.6778115501519757,0.6758893280632411
392,0.68608570052961,0.6830764459817767,0.68608570052961,0.685529748935882,0.6521739130434783,0.7303719008264463,0.6870562534134352,0.6537313432835821,0.7048346055979644,0.6778115501519757,0.6755555555555556
393,0.6859252126464452,0.6829124689181052,0.6859252126464452,0.6853709924126163,0.6513595166163142,0.7303719008264463,0.6870562534134352,0.6537313432835821,0.7048346055979644,0.6778115501519757,0.6752221125370188
394,0.68608570052961,0.6830715311027482,0.68608570052961,0.6855294675499572,0.6521739130434783,0.7303719008264463,0.6870562534134352,0.6537313432835821,0.7051336444633008,0.6778115501519757,0.6752221125370188
395,0.6857647247632803,0.6827615092874195,0.6857647247632803,0.6852070834369691,0.6521739130434783,0.7307493540051679,0.687431693989071,0.6527259148618372,0.7045358202628232,0.6778115501519757,0.6739023186975827
396,0.6859252126464452,0.6829150147942391,0.6859252126464452,0.6853668522365264,0.651780325890163,0.7307493540051679,0.687431693989071,0.6527259148618372,0.7048346055979644,0.6783269961977186,0.6745562130177515
397,0.6859252126464452,0.682916698145469,0.6859252126464452,0.6853552128211218,0.6525679758308157,0.7294361096740818,0.687431693989071,0.6527259148618372,0.705383637134379,0.6783269961977186,0.6745445593303792
398,0.68608570052961,0.6831370798778543,0.68608570052961,0.6855197635508897,0.6533816425120773,0.7287784679089027,0.687431693989071,0.6527259148618372,0.7050847457627119,0.6793602437166794,0.6751968503937008
399,0.68608570052961,0.6831481102973352,0.68608570052961,0.6855224485652897,0.6533816425120773,0.7287784679089027,0.6878075451066157,0.6527259148618372,0.7047861075815333,0.6793602437166794,0.6751968503937008
400,0.6864066762959397,0.6834163228455524,0.6864066762959397,0.6858397747927351,0.6541943270971635,0.7298136645962733,0.6878075451066157,0.6532137518684604,0.7053344623200677,0.6783536585365854,0.6751968503937008
401,0.6864066762959397,0.6834341740930936,0.6864066762959397,0.6858496700662188,0.6537997587454765,0.7301916105644743,0.687431693989071,0.6532137518684604,0.7053344623200677,0.6788710907704043,0.6751968503937008
402,0.6862461884127748,0.6833090515997481,0.6862461884127748,0.6856891745500996,0.6537997587454765,0.7298136645962733,0.6867140513942045,0.6532137518684604,0.7050359712230215,0.6793893129770993,0.6751968503937008
403,0.6864066762959397,0.6834953810382497,0.6864066762959397,0.685866234268006,0.6537997587454765,0.7298136645962733,0.6867140513942045,0.6542195668409261,0.7053344623200677,0.6793893129770993,0.6751968503937008
404,0.6864066762959397,0.6834659974995405,0.6864066762959397,0.6858605890547527,0.6534056660638939,0.7294361096740818,0.6874657909140668,0.6542195668409261,0.7053344623200677,0.6788710907704043,0.6755292959133432
405,0.6867276520622693,0.683773041920521,0.6867276520622693,0.6861909032033475,0.6537997587454765,0.7298136645962733,0.687842278203724,0.655223880597015,0.7061812023708721,0.6783536585365854,0.6751968503937008
406,0.6868881399454341,0.6840019620194745,0.6868881399454341,0.686359329780966,0.6537997587454765,0.7298136645962733,0.6882191780821918,0.655223880597015,0.7058823529411765,0.6798780487804879,0.6751968503937008
407,0.6868881399454341,0.6839903286595811,0.6868881399454341,0.686363771454516,0.6529873264936632,0.7301916105644743,0.6882191780821918,0.655223880597015,0.7055837563451777,0.6798780487804879,0.675848499754058
408,0.687048627828599,0.684138422959856,0.687048627828599,0.6865201242050972,0.6529873264936632,0.7301916105644743,0.6882191780821918,0.655713218820015,0.7061310782241015,0.6798780487804879,0.675848499754058
409,0.6873696035949286,0.684483972791886,0.6873696035949286,0.6868612003364923,0.6529873264936632,0.7305699481865285,0.6882191780821918,0.6572068707991038,0.7066779374471682,0.6798780487804879,0.675848499754058
410,0.687048627828599,0.6841800960849644,0.687048627828599,0.686569489659869,0.6513872135102533,0.7309486780715396,0.6882191780821918,0.6576980568011959,0.7061310782241015,0.6793602437166794,0.6755162241887905
411,0.687048627828599,0.6841798936936598,0.687048627828599,0.6865644204564231,0.6513872135102533,0.7305699481865285,0.6885964912280702,0.6576980568011959,0.7061310782241015,0.6793602437166794,0.6755162241887905
412,0.6868881399454341,0.6840322466715707,0.6868881399454341,0.6864185917522801,0.6506024096385542,0.7305699481865285,0.6885964912280702,0.6576980568011959,0.7058823529411765,0.6793602437166794,0.6755162241887905
413,0.687048627828599,0.6841491183760706,0.687048627828599,0.6865790793442248,0.6506024096385542,0.7316062176165803,0.6885964912280702,0.6576980568011959,0.7061812023708721,0.6788432267884322,0.6755162241887905
414,0.687048627828599,0.6841161049310204,0.687048627828599,0.6865792146124482,0.650210716435882,0.7316062176165803,0.6889742183214481,0.6576980568011959,0.7064803049555273,0.6783269961977186,0.6755162241887905
415,0.6872091157117638,0.684274887132463,0.6872091157117638,0.686727832291842,0.650994575045208,0.7316062176165803,0.6893523600439078,0.6576980568011959,0.7064297800338409,0.6783269961977186,0.6755162241887905
416,0.6873696035949286,0.6844280805237638,0.6873696035949286,0.6868845814916273,0.650994575045208,0.7316062176165803,0.6893523600439078,0.6581899775617053,0.7066779374471682,0.6783269961977186,0.675848499754058
417,0.6873696035949286,0.6844367037951606,0.6873696035949286,0.6868834986385627,0.6513872135102533,0.7316062176165803,0.6893523600439078,0.6581899775617053,0.7066779374471682,0.6783269961977186,0.6755162241887905
418,0.6873696035949286,0.6845195010027325,0.6873696035949286,0.6869174408961691,0.650994575045208,0.7316062176165803,0.6893523600439078,0.6591928251121076,0.7061310782241015,0.6788432267884322,0.6755162241887905
419,0.6868881399454341,0.6839506003799596,0.6868881399454341,0.6864210518114956,0.6497890295358649,0.7316062176165803,0.6897309170785283,0.6581899775617053,0.705832628909552,0.6773211567732116,0.6751842751842752
420,0.6868881399454341,0.6839488615108315,0.6868881399454341,0.6864301763667393,0.6493975903614457,0.7319854847071021,0.6897309170785283,0.6581899775617053,0.705832628909552,0.6773211567732116,0.6751842751842752
421,0.6868881399454341,0.6839422032208163,0.6868881399454341,0.6864272127379413,0.6493975903614457,0.7319854847071021,0.6893523600439078,0.6581899775617053,0.705832628909552,0.6773211567732116,0.6755162241887905
422,0.6867276520622693,0.6837508717132378,0.6867276520622693,0.6862654999291163,0.6493975903614457,0.7319854847071021,0.6893523600439078,0.6581899775617053,0.705832628909552,0.6763137852246763,0.6751842751842752
423,0.6872091157117638,0.6842316638052502,0.6872091157117638,0.6867399296815767,0.6518340348767288,0.7319854847071021,0.6893523600439078,0.6581899775617053,0.7064297800338409,0.6763137852246763,0.6755162241887905
424,0.687048627828599,0.6840315731823478,0.687048627828599,0.6865792003670179,0.6514423076923077,0.7319854847071021,0.6893523600439078,0.6581899775617053,0.7064297800338409,0.6753048780487805,0.6755162241887905
425,0.687048627828599,0.6840297589528284,0.687048627828599,0.686583375731346,0.6510510510510511,0.7319854847071021,0.6897309170785283,0.6581899775617053,0.7064297800338409,0.6753048780487805,0.6755162241887905
426,0.6868881399454341,0.683880861922695,0.6868881399454341,0.6864298171213161,0.6506602641056423,0.7319854847071021,0.6897309170785283,0.6581899775617053,0.7064297800338409,0.6753048780487805,0.6748647319232661
427,0.6868881399454341,0.683880861922695,0.6868881399454341,0.6864298171213161,0.6506602641056423,0.7319854847071021,0.6897309170785283,0.6581899775617053,0.7064297800338409,0.6753048780487805,0.6748647319232661
428,0.6868881399454341,0.683880861922695,0.6868881399454341,0.6864298171213161,0.6506602641056423,0.7319854847071021,0.6897309170785283,0.6581899775617053,0.7064297800338409,0.6753048780487805,0.6748647319232661
429,0.6868881399454341,0.683880861922695,0.6868881399454341,0.6864298171213161,0.6506602641056423,0.7319854847071021,0.6897309170785283,0.6581899775617053,0.7064297800338409,0.6753048780487805,0.6748647319232661
430,0.6867276520622693,0.6837468983244795,0.6867276520622693,0.6862833030324174,0.6502699460107978,0.7319854847071021,0.6897309170785283,0.6581899775617053,0.7058823529411765,0.6753048780487805,0.6748647319232661
431,0.6867276520622693,0.6837323515867212,0.6867276520622693,0.6862828577695537,0.6502699460107978,0.7319854847071021,0.6901098901098901,0.6581899775617053,0.7055837563451777,0.6747905559786748,0.6751968503937008
432,0.6865671641791045,0.6835339171288414,0.6865671641791045,0.6861178276557408,0.6502699460107978,0.7319854847071021,0.6897309170785283,0.6581899775617053,0.7055837563451777,0.6737804878048781,0.6751968503937008
433,0.6867276520622693,0.6837115134385348,0.6867276520622693,0.6862761612800417,0.6510791366906474,0.7319854847071021,0.6893523600439078,0.6581899775617053,0.7058823529411765,0.6742944317315027,0.6751968503937008
434,0.6867276520622693,0.6837626784748142,0.6867276520622693,0.6862832507718856,0.6510791366906474,0.7319854847071021,0.6893523600439078,0.6581899775617053,0.7058823529411765,0.6753048780487805,0.6745445593303792
435,0.6867276520622693,0.6837366736019792,0.6867276520622693,0.6862796844819729,0.6510791366906474,0.7319854847071021,0.6893523600439078,0.6581899775617053,0.7058823529411765,0.6747905559786748,0.6748768472906403
436,0.6865671641791045,0.6835253219153079,0.6865671641791045,0.6861160588698082,0.6506890353505093,0.7319854847071021,0.6889742183214481,0.6581899775617053,0.7061812023708721,0.6737804878048781,0.6748768472906403
437,0.6865671641791045,0.6835253219153079,0.6865671641791045,0.6861160588698082,0.6506890353505093,0.7319854847071021,0.6889742183214481,0.6581899775617053,0.7061812023708721,0.6737804878048781,0.6748768472906403
438,0.6865671641791045,0.6834977764616145,0.6865671641791045,0.6861071801895753,0.6506890353505093,0.7319854847071021,0.6889742183214481,0.6576980568011959,0.7064803049555273,0.6737804878048781,0.6748768472906403
439,0.6865671641791045,0.6835297327539733,0.6865671641791045,0.6861221075676484,0.6511071214841412,0.7323651452282157,0.6893523600439078,0.6576980568011959,0.7061812023708721,0.6737804878048781,0.6742237555446032
440,0.68608570052961,0.6830418046093797,0.68608570052961,0.6856499998674073,0.6499102333931778,0.7323651452282157,0.6886326194398682,0.6576980568011959,0.7061812023708721,0.6732673267326733,0.6732380482996551
441,0.68608570052961,0.6830418046093797,0.68608570052961,0.6856499998674073,0.6499102333931778,0.7323651452282157,0.6886326194398682,0.6576980568011959,0.7061812023708721,0.6732673267326733,0.6732380482996551
442,0.68608570052961,0.6830418046093797,0.68608570052961,0.6856499998674073,0.6499102333931778,0.7323651452282157,0.6886326194398682,0.6576980568011959,0.7061812023708721,0.6732673267326733,0.6732380482996551
443,0.6862461884127748,0.6831518449493135,0.6862461884127748,0.6858000300798244,0.6495215311004785,0.7323651452282157,0.6893523600439078,0.6572068707991038,0.7067796610169491,0.6732673267326733,0.6735700197238659
444,0.6864066762959397,0.6833501659557016,0.6864066762959397,0.6859649584189844,0.6495215311004785,0.7323651452282157,0.6897309170785283,0.6572068707991038,0.7067796610169491,0.6742770167427702,0.6735700197238659
445,0.6864066762959397,0.6833489969483427,0.6864066762959397,0.6859746256926837,0.6491332934847579,0.7327451997924235,0.6897309170785283,0.6572068707991038,0.7067796610169491,0.6742770167427702,0.6735700197238659
446,0.6862461884127748,0.6832122357426976,0.6862461884127748,0.6858179198546543,0.6491332934847579,0.7320872274143302,0.6897309170785283,0.6572068707991038,0.7064803049555273,0.6742770167427702,0.6735700197238659
447,0.6865671641791045,0.6835867998971025,0.6865671641791045,0.6861557540531712,0.6499402628434886,0.7320872274143302,0.6897309170785283,0.6582089552238806,0.7067796610169491,0.6747905559786748,0.6735700197238659
448,0.6862461884127748,0.6832541634846149,0.6862461884127748,0.6858364868771185,0.6499402628434886,0.7320872274143302,0.689010989010989,0.6582089552238806,0.7061812023708721,0.6737804878048781,0.6735700197238659
449,0.68608570052961,0.6830622234116788,0.68608570052961,0.6856743101288268,0.6499402628434886,0.7320872274143302,0.689010989010989,0.6582089552238806,0.7061812023708721,0.6727688787185355,0.6732380482996551
450,0.68608570052961,0.6831193797448581,0.68608570052961,0.6856827231551945,0.6499402628434886,0.7314285714285714,0.6893897746014294,0.6582089552238806,0.7061812023708721,0.6737804878048781,0.6729064039408867
451,0.6862461884127748,0.6832886951890708,0.6862461884127748,0.6858432074455901,0.6507462686567164,0.7314285714285714,0.6897689768976898,0.6582089552238806,0.7061812023708721,0.6737804878048781,0.6729064039408867
452,0.68608570052961,0.6831562382749848,0.68608570052961,0.6856922020457108,0.6507462686567164,0.7314285714285714,0.6893897746014294,0.6582089552238806,0.7056332062685303,0.6737804878048781,0.6729064039408867
453,0.68608570052961,0.6831986457763816,0.68608570052961,0.6857115914822349,0.6503579952267303,0.7314285714285714,0.6893897746014294,0.6591928251121076,0.7053344623200677,0.6737804878048781,0.6729064039408867
454,0.6862461884127748,0.6833638179594604,0.6862461884127748,0.6858703829812153,0.6495522388059701,0.7320872274143302,0.689010989010989,0.6591928251121076,0.7053344623200677,0.6748091603053435,0.6735598227474151
455,0.6864066762959397,0.683547067945755,0.6864066762959397,0.6860337733714387,0.649164677804296,0.7317073170731707,0.689010989010989,0.6601796407185628,0.7058823529411765,0.6753246753246753,0.6735598227474151
456,0.6864066762959397,0.6835656129251971,0.6864066762959397,0.6860273773190344,0.649164677804296,0.7317073170731707,0.6897309170785283,0.6596701649175413,0.7052854122621565,0.6758409785932722,0.6735598227474151
457,0.6864066762959397,0.6835738183562672,0.6864066762959397,0.6860308329178306,0.6495522388059701,0.7320872274143302,0.6893523600439078,0.6596701649175413,0.7052854122621565,0.6758409785932722,0.6732283464566929
458,0.6864066762959397,0.6835554927518274,0.6864066762959397,0.6860253644905577,0.6499402628434886,0.7320872274143302,0.6893523600439078,0.6596701649175413,0.7052854122621565,0.6753246753246753,0.6732283464566929
459,0.6865671641791045,0.6837487820389496,0.6865671641791045,0.6861829430813682,0.6503287507471608,0.7320872274143302,0.6889742183214481,0.6596701649175413,0.7052854122621565,0.6763358778625954,0.6735598227474151
460,0.6867276520622693,0.6839101571576791,0.6867276520622693,0.6863500209776826,0.6507462686567164,0.7324675324675325,0.6889742183214481,0.6596701649175413,0.7052854122621565,0.6763358778625954,0.6738916256157635
461,0.6865671641791045,0.6837676448535273,0.6865671641791045,0.6861973212056324,0.6499701848539058,0.7318087318087318,0.6885964912280702,0.6596701649175413,0.7055837563451777,0.6768525592055004,0.6738916256157635
462,0.6865671641791045,0.6837804257520707,0.6865671641791045,0.6861958272994824,0.6503579952267303,0.7318087318087318,0.6885964912280702,0.6596701649175413,0.7052854122621565,0.6768525592055004,0.6738916256157635
463,0.6865671641791045,0.6838069498245264,0.6865671641791045,0.6861998121345634,0.6503579952267303,0.7318087318087318,0.6885964912280702,0.6596701649175413,0.7052854122621565,0.6773700305810397,0.6735598227474151
464,0.6867276520622693,0.6839550884041262,0.6867276520622693,0.6863684088658774,0.6503579952267303,0.7325702393340271,0.6882191780821918,0.6596701649175413,0.7052854122621565,0.6773700305810397,0.6742125984251969
465,0.6865671641791045,0.6838079918960905,0.6865671641791045,0.686210653300249,0.6503579952267303,0.7325702393340271,0.687842278203724,0.6596701649175413,0.7052854122621565,0.6773700305810397,0.6735598227474151
466,0.6865671641791045,0.683878228884406,0.6865671641791045,0.6862277900566089,0.6511350059737157,0.7319104633003644,0.687842278203724,0.6606741573033708,0.7049873203719358,0.6773700305810397,0.6732283464566929
467,0.6864066762959397,0.6837413284104888,0.6864066762959397,0.6860709535708736,0.6511350059737157,0.73125,0.687842278203724,0.6606741573033708,0.7046894803548795,0.6773700305810397,0.6732283464566929
468,0.6864066762959397,0.6837402313427213,0.6864066762959397,0.6860807148881,0.6507462686567164,0.7316310578426264,0.687842278203724,0.6606741573033708,0.7046894803548795,0.6773700305810397,0.6732283464566929
469,0.6864066762959397,0.6837402313427213,0.6864066762959397,0.6860807148881,0.6507462686567164,0.7316310578426264,0.687842278203724,0.6606741573033708,0.7046894803548795,0.6773700305810397,0.6732283464566929
470,0.6862461884127748,0.6835705701688515,0.6862461884127748,0.6859074170334386,0.6507462686567164,0.7316310578426264,0.6882191780821918,0.6596701649175413,0.7037974683544304,0.6773700305810397,0.6735598227474151
471,0.6864066762959397,0.6837407658362299,0.6864066762959397,0.6860657556260636,0.6507462686567164,0.7316310578426264,0.6885604816639299,0.6596701649175413,0.7037974683544304,0.6778882938026014,0.6738916256157635
472,0.6862461884127748,0.6836133597872821,0.6862461884127748,0.6859034652878656,0.6495215311004785,0.73125,0.6885604816639299,0.6596701649175413,0.7035006326444538,0.6788990825688074,0.6738916256157635
473,0.6862461884127748,0.6836265193395369,0.6862461884127748,0.6859023948368111,0.6499102333931778,0.73125,0.6885604816639299,0.6596701649175413,0.7032040472175379,0.6788990825688074,0.6738916256157635
474,0.6865671641791045,0.6839415925599297,0.6865671641791045,0.6862118986878036,0.6507177033492823,0.73125,0.6885604816639299,0.6596701649175413,0.7037505267593763,0.6794185156847743,0.6742237555446032
475,0.6867276520622693,0.6841066765966188,0.6867276520622693,0.6863846350957333,0.6507177033492823,0.7320125130344108,0.6885604816639299,0.6596701649175413,0.7031578947368421,0.6794185156847743,0.6752094627895515
476,0.6867276520622693,0.6840783989164877,0.6867276520622693,0.6863749730132409,0.6507177033492823,0.7320125130344108,0.6885604816639299,0.6591760299625468,0.7034540859309183,0.6794185156847743,0.6752094627895515
477,0.6867276520622693,0.6840914331309846,0.6867276520622693,0.6863895849337476,0.6507177033492823,0.732776617954071,0.688183807439825,0.6591760299625468,0.7031578947368421,0.6794185156847743,0.6752094627895515
478,0.6865671641791045,0.6839558971345215,0.6865671641791045,0.6862277259159035,0.6507177033492823,0.7323943661971831,0.6874657909140668,0.6591760299625468,0.7034540859309183,0.6799387442572741,0.6745445593303792
479,0.6865671641791045,0.6839558971345215,0.6865671641791045,0.6862277259159035,0.6507177033492823,0.7323943661971831,0.6874657909140668,0.6591760299625468,0.7034540859309183,0.6799387442572741,0.6745445593303792
480,0.6865671641791045,0.684058668624826,0.6865671641791045,0.6862458898750582,0.6502994011976048,0.7323943661971831,0.6874657909140668,0.6596701649175413,0.7025662599915861,0.6814701378254211,0.6745445593303792
481,0.6864066762959397,0.6838703536402427,0.6864066762959397,0.686094678742681,0.6495215311004785,0.732776617954071,0.687089715536105,0.6596701649175413,0.7028619528619529,0.6809487375669472,0.6742237555446032
482,0.6864066762959397,0.6838599489555646,0.6864066762959397,0.6860901569637045,0.6499102333931778,0.7331592689295039,0.6859956236323851,0.6596701649175413,0.703111858704794,0.6809487375669472,0.6742237555446032
483,0.6865671641791045,0.6840633705766479,0.6865671641791045,0.686276404833427,0.6499102333931778,0.7335423197492164,0.6859956236323851,0.6606741573033708,0.7028163093736864,0.6809487375669472,0.6745562130177515
484,0.6865671641791045,0.6840633705766479,0.6865671641791045,0.686276404833427,0.6499102333931778,0.7335423197492164,0.6859956236323851,0.6606741573033708,0.7028163093736864,0.6809487375669472,0.6745562130177515
485,0.6864066762959397,0.6838748560727873,0.6864066762959397,0.6861056891225564,0.6499102333931778,0.7336473050758765,0.6856205576817933,0.6596701649175413,0.7027707808564232,0.6809487375669472,0.6745562130177515
486,0.6864066762959397,0.6838938129250408,0.6864066762959397,0.6861116228428296,0.6495215311004785,0.7336473050758765,0.6856205576817933,0.6596701649175413,0.7027707808564232,0.6814701378254211,0.6745562130177515
487,0.6862461884127748,0.6837536096243183,0.6862461884127748,0.6859501067280428,0.6499102333931778,0.7329842931937173,0.6852459016393443,0.6596701649175413,0.7027707808564232,0.6814701378254211,0.6742237555446032
488,0.6862461884127748,0.6837536096243183,0.6862461884127748,0.6859501067280428,0.6499102333931778,0.7329842931937173,0.6852459016393443,0.6596701649175413,0.7027707808564232,0.6814701378254211,0.6742237555446032
489,0.6862461884127748,0.6837663313860661,0.6862461884127748,0.6859595557179574,0.6499102333931778,0.7333682556312205,0.6852459016393443,0.6596701649175413,0.702475870751154,0.6814701378254211,0.6742237555446032
490,0.68608570052961,0.683561824247273,0.68608570052961,0.6857880399008585,0.6499102333931778,0.7329842931937173,0.6852459016393443,0.6596701649175413,0.7027707808564232,0.6804597701149425,0.6738916256157635
491,0.68608570052961,0.6835783275041672,0.68608570052961,0.6857852296194047,0.6506890353505093,0.7329842931937173,0.6852459016393443,0.6596701649175413,0.7027707808564232,0.6804597701149425,0.6732283464566929
492,0.6856042368801155,0.6831529920316843,0.6856042368801155,0.685323403369491,0.6499102333931778,0.7329842931937173,0.6848716548334244,0.6591760299625468,0.7022259554808904,0.6809815950920245,0.6719211822660098
493,0.6854437489969507,0.6830195655310155,0.6854437489969507,0.6851774744497989,0.6495215311004785,0.7329842931937173,0.6848716548334244,0.6591760299625468,0.7016806722689075,0.6809815950920245,0.6719211822660098
494,0.6852832611137859,0.6828517687017169,0.6852832611137859,0.6850194057281558,0.6487133453022143,0.7329842931937173,0.6848716548334244,0.6591760299625468,0.7019756200084069,0.6809815950920245,0.6712598425196851
495,0.6852832611137859,0.6828498058953427,0.6852832611137859,0.6850233789848228,0.6483253588516746,0.7329842931937173,0.6852459016393443,0.6591760299625468,0.7019756200084069,0.6809815950920245,0.6712598425196851
496,0.6849622853474563,0.6825451879371992,0.6849622853474563,0.6847087377264243,0.6475164572112507,0.7329842931937173,0.6848716548334244,0.6591760299625468,0.7016806722689075,0.6809815950920245,0.670605612998523
497,0.6849622853474563,0.6825451879371992,0.6849622853474563,0.6847087377264243,0.6475164572112507,0.7329842931937173,0.6848716548334244,0.6591760299625468,0.7016806722689075,0.6809815950920245,0.670605612998523
498,0.6849622853474563,0.6825451879371992,0.6849622853474563,0.6847087377264243,0.6475164572112507,0.7329842931937173,0.6848716548334244,0.6591760299625468,0.7016806722689075,0.6809815950920245,0.670605612998523
499,0.6849622853474563,0.6825579397156492,0.6849622853474563,0.6847182234050252,0.6475164572112507,0.7333682556312205,0.6848716548334244,0.6591760299625468,0.7013859722805544,0.6809815950920245,0.670605612998523
500,0.6851227732306211,0.6827192125598117,0.6851227732306211,0.6848918885087957,0.6475164572112507,0.7341373885684321,0.6848716548334244,0.6591760299625468,0.7010915197313182,0.6809815950920245,0.6712598425196851
501,0.6849622853474563,0.6825644038599893,0.6849622853474563,0.6847400199681498,0.6467065868263473,0.7338582677165354,0.6844978165938864,0.6596701649175413,0.7016365925304239,0.6809815950920245,0.6705998033431662
502,0.6851227732306211,0.6827415900126489,0.6851227732306211,0.6849015006730342,0.6467065868263473,0.7338582677165354,0.685215493726132,0.6596701649175413,0.7016365925304239,0.681504221028396,0.6705998033431662
503,0.6852832611137859,0.6829331576771988,0.6852832611137859,0.6850632910386912,0.6467065868263473,0.7338582677165354,0.685215493726132,0.6596701649175413,0.7016365925304239,0.6825153374233128,0.6709296606000984
504,0.6852832611137859,0.6829331576771988,0.6852832611137859,0.6850632910386912,0.6467065868263473,0.7338582677165354,0.685215493726132,0.6596701649175413,0.7016365925304239,0.6825153374233128,0.6709296606000984
505,0.6849622853474563,0.6825614676400686,0.6849622853474563,0.6847285692506132,0.6470940683043739,0.7335785601681556,0.6844686648501362,0.6586826347305389,0.7013422818791947,0.681504221028396,0.6712598425196851
506,0.6849622853474563,0.6825614676400686,0.6849622853474563,0.6847285692506132,0.6470940683043739,0.7335785601681556,0.6844686648501362,0.6586826347305389,0.7013422818791947,0.681504221028396,0.6712598425196851
507,0.6848017974642915,0.6824107158474738,0.6848017974642915,0.6845742421997707,0.6470940683043739,0.7339642481598317,0.6844686648501362,0.6581899775617053,0.7010482180293501,0.681504221028396,0.670605612998523
508,0.6848017974642915,0.6824433192288826,0.6848017974642915,0.6845905336881123,0.6467065868263473,0.7343503419253025,0.6844686648501362,0.6581899775617053,0.7007544006705784,0.6820276497695853,0.670605612998523
509,0.6849622853474563,0.6826048568148698,0.6849622853474563,0.6847460494155087,0.6470940683043739,0.7343503419253025,0.6844686648501362,0.6586826347305389,0.7010050251256281,0.6820276497695853,0.670605612998523
510,0.6849622853474563,0.6825855021495734,0.6849622853474563,0.6847397966324241,0.6474820143884892,0.7343503419253025,0.6844686648501362,0.6586826347305389,0.7010050251256281,0.681504221028396,0.670605612998523
511,0.6851227732306211,0.6826896922898616,0.6851227732306211,0.6848749304962662,0.6479041916167665,0.7343503419253025,0.6848418756815703,0.6576779026217229,0.701255230125523,0.6815384615384615,0.6712598425196851
512,0.6854437489969507,0.6830491691999683,0.6854437489969507,0.6852057462509025,0.6479041916167665,0.7347368421052631,0.685215493726132,0.6581709145427287,0.7015050167224081,0.6825518831667948,0.6712598425196851
513,0.6852832611137859,0.6828914295839388,0.6852832611137859,0.6850397027280021,0.6479041916167665,0.7343503419253025,0.6844978165938864,0.6581709145427287,0.7015050167224081,0.6825518831667948,0.6712598425196851
514,0.6854437489969507,0.683037951313712,0.6854437489969507,0.6851917759397289,0.6482923906530856,0.7343503419253025,0.6848418756815703,0.6581709145427287,0.7017984107068173,0.6825518831667948,0.6712598425196851
515,0.6852832611137859,0.6828873326800969,0.6852832611137859,0.6850353949783864,0.6479041916167665,0.7336842105263158,0.6848418756815703,0.6581709145427287,0.7017984107068173,0.6825518831667948,0.6712598425196851
516,0.6848017974642915,0.6823799988968766,0.6848017974642915,0.6845370493569136,0.6482923906530856,0.7330173775671406,0.6844686648501362,0.6571642910727682,0.7009189640768588,0.6815384615384615,0.6712598425196851
517,0.6849622853474563,0.6825403991783394,0.6849622853474563,0.6846940044803335,0.6486810551558753,0.7330173775671406,0.6848418756815703,0.6571642910727682,0.7006263048016701,0.6815384615384615,0.6719134284308903
518,0.6849622853474563,0.6825358047112128,0.6849622853474563,0.6846967151153064,0.6490701859628074,0.7334035827186512,0.6844686648501362,0.6576576576576577,0.7008760951188986,0.6810146041506533,0.6712598425196851
519,0.6852832611137859,0.6828289794876949,0.6852832611137859,0.6850060537172575,0.6494597839135654,0.7334035827186512,0.6851851851851852,0.6576576576576577,0.7011686143572621,0.6810146041506533,0.6719134284308903
520,0.6849622853474563,0.6825405721738702,0.6849622853474563,0.6847000542877507,0.6486486486486487,0.7334035827186512,0.6848121937942298,0.6576576576576577,0.7003338898163606,0.6810146041506533,0.6719134284308903
521,0.6852832611137859,0.682862729788953,0.6852832611137859,0.6850221522319107,0.6486486486486487,0.7334035827186512,0.686242523110386,0.6581517655897822,0.7003338898163606,0.6810146041506533,0.672244094488189
522,0.6852832611137859,0.6828488826544029,0.6852832611137859,0.6850224106299585,0.6482593037214885,0.7334035827186512,0.686242523110386,0.6581517655897822,0.7006263048016701,0.6810146041506533,0.672244094488189
523,0.6854437489969507,0.683017019677446,0.6854437489969507,0.6851821513282963,0.6482593037214885,0.7334035827186512,0.686242523110386,0.6581517655897822,0.7006263048016701,0.6815384615384615,0.6728971962616822
524,0.6852832611137859,0.6828467994890317,0.6852832611137859,0.6850192575938402,0.6482593037214885,0.7327358987875593,0.686242523110386,0.6581517655897822,0.7006263048016701,0.6810146041506533,0.6728971962616822
525,0.6851227732306211,0.6826420490153272,0.6851227732306211,0.6848736234246219,0.6474820143884892,0.7331223628691983,0.686242523110386,0.6586466165413534,0.7006263048016701,0.6794773251345119,0.6728971962616822
526,0.6851227732306211,0.6825998637841268,0.6851227732306211,0.6848524117783752,0.6474820143884892,0.7331223628691983,0.6869565217391305,0.6576373212942062,0.7006263048016701,0.6794773251345119,0.6728971962616822
527,0.6851227732306211,0.682613577575701,0.6851227732306211,0.6848520315933146,0.647870425914817,0.7331223628691983,0.6869565217391305,0.6576373212942062,0.7003338898163606,0.6794773251345119,0.6728971962616822
528,0.6852832611137859,0.6828484807288585,0.6852832611137859,0.6850410988769339,0.6482593037214885,0.7331223628691983,0.6873300706905927,0.6591422121896162,0.7000417188151856,0.6794773251345119,0.672566371681416
529,0.6857647247632803,0.6833794954720861,0.6857647247632803,0.6855372153309117,0.6490701859628074,0.7331223628691983,0.6880434782608695,0.6601503759398496,0.7000417188151856,0.68,0.6732283464566929
530,0.6856042368801155,0.6832543579603189,0.6856042368801155,0.68540097659382,0.6486810551558753,0.7335092348284961,0.6880434782608695,0.6601503759398496,0.6994991652754591,0.68,0.6728971962616822
531,0.6852832611137859,0.6829003918569876,0.6852832611137859,0.6850626142374695,0.6490701859628074,0.7335092348284961,0.6873300706905927,0.6591422121896162,0.6992073425114727,0.6794773251345119,0.672566371681416
532,0.6854437489969507,0.6830620992961659,0.6854437489969507,0.6852345632881414,0.6494597839135654,0.7342842049656629,0.6866158868335147,0.6591422121896162,0.6989157631359466,0.6794773251345119,0.6735395189003437
533,0.6849622853474563,0.6826412464090483,0.6849622853474563,0.6847633477585864,0.6494597839135654,0.7329455314648334,0.686242523110386,0.6591422121896162,0.6983333333333334,0.6794773251345119,0.6728880157170923
534,0.6848017974642915,0.682503924948478,0.6848017974642915,0.684606154575482,0.6494597839135654,0.7322751322751323,0.686242523110386,0.6591422121896162,0.6980424822990421,0.6794773251345119,0.6728880157170923
535,0.6844808216979618,0.6821856742535527,0.6844808216979618,0.6842850425701911,0.6486486486486487,0.7316040232927475,0.6854970124932103,0.6591422121896162,0.6980424822990421,0.6794773251345119,0.6728880157170923
536,0.6844808216979618,0.6821856742535527,0.6844808216979618,0.6842850425701911,0.6486486486486487,0.7316040232927475,0.6854970124932103,0.6591422121896162,0.6980424822990421,0.6794773251345119,0.6728880157170923
537,0.6846413095811267,0.6823582638743951,0.6846413095811267,0.6844615084452074,0.6482593037214885,0.7319915254237288,0.6862106406080347,0.6596385542168675,0.6980424822990421,0.6794773251345119,0.6728880157170923
538,0.6846413095811267,0.682358189527901,0.6846413095811267,0.6844595975821405,0.6478365384615384,0.7319915254237288,0.6869234943027672,0.6596385542168675,0.697751873438801,0.6794773251345119,0.6728880157170923
539,0.6848017974642915,0.6824992738701106,0.6848017974642915,0.6846050743757266,0.6490066225165563,0.7319915254237288,0.6872628726287263,0.6596385542168675,0.697751873438801,0.6789554531490015,0.6728880157170923
540,0.6849622853474563,0.6826992048291174,0.6849622853474563,0.684781366091639,0.6493975903614457,0.7319915254237288,0.6872628726287263,0.6606471030850264,0.697751873438801,0.6789554531490015,0.6728880157170923
541,0.6848017974642915,0.6825685368563039,0.6848017974642915,0.6846323489411328,0.6493975903614457,0.7319915254237288,0.6868905742145178,0.6606471030850264,0.6972094960433153,0.6789554531490015,0.6728880157170923
542,0.6849622853474563,0.6826845904792024,0.6849622853474563,0.6847801049900082,0.6497890295358649,0.7319915254237288,0.6868905742145178,0.6606471030850264,0.6975,0.6784343821949348,0.6735395189003437
543,0.6848017974642915,0.682486458674642,0.6848017974642915,0.6846155685872198,0.6497890295358649,0.7319915254237288,0.6865186789388197,0.6606471030850264,0.6975,0.6774193548387096,0.6735395189003437
544,0.6849622853474563,0.6826341981710665,0.6849622853474563,0.684764162849427,0.6506024096385542,0.7319915254237288,0.6868905742145178,0.6601356443104748,0.6972094960433153,0.6774193548387096,0.6741903827281649
545,0.6848017974642915,0.6824875496756195,0.6848017974642915,0.684617902056997,0.650210716435882,0.7323794382617912,0.6865186789388197,0.6601356443104748,0.6972094960433153,0.6774193548387096,0.6735395189003437
546,0.6849622853474563,0.6826442971616259,0.6849622853474563,0.6847806967601298,0.6493975903614457,0.7330508474576272,0.6872628726287263,0.6601356443104748,0.6972094960433153,0.6779141104294478,0.6735395189003437
547,0.6849622853474563,0.6825915831273869,0.6849622853474563,0.6847457263312032,0.650994575045208,0.7327677624602333,0.6872628726287263,0.6581325301204819,0.6972094960433153,0.6779141104294478,0.6738597351642962
548,0.6849622853474563,0.68258935141455,0.6849622853474563,0.6847384616345805,0.650994575045208,0.7323794382617912,0.6876355748373102,0.6581325301204819,0.6972094960433153,0.6779141104294478,0.6738597351642962
549,0.6844808216979618,0.6821217511731625,0.6844808216979618,0.6842859579680535,0.6493975903614457,0.7327677624602333,0.6869234943027672,0.6581325301204819,0.6963765097875885,0.6773946360153257,0.6738597351642962

==> generic_test.csv <==
Threshold;Top2_Removed;Top2_Accuracy;Top2_Reduction;Top3_Removed;Top3_Accuracy;Top3_Reduction;Top4_Removed;Top4_Accuracy;Top4_Reduction
0.002;171;0,6975;0,0274;;;;;;
0.005;396;0,715;0,0636;;;;;;
0.009;746;0,7382;0,1197;;;;;;
0.01;791;0,7419;0,1269;170;0,6994;0,0273;34;0,6903;0,0055
0.02;1431;0,7863;0,2297;601;0,7295;0,0965;261;0,7075;0,0419
0.03;1913;0,8145;0,3070;1025;0,7593;0,1645;594;0,7334;0,0953
0.04;2389;0,8451;0,3834;1489;0,7876;0,2390;971;0,7589;0,1558
0.05;2817;0,8661;0,4521;1944;0,8171;0,3120;1422;0,7844;0,2282
0.06;3216;0,8813;0,5161;2432;0,8402;0,3903;1879;0,8116;0,3016
0.07;3630;0,8981;0,5826;2890;0,8629;0,4638;2379;0,8357;0,3818
0.08;4008;0,9109;0,6432;3344;0,8881;0,5367;2838;0,8576;0,4555
0.09;4425;0,9208;0,7102;3809;0,9001;0,6113;3337;0,8822;0,5355
0.10;4885;0,9272;0,7840;4279;0,9119;0,6867;3805;0,8965;0,6107

==> utterance_length_histogram.csv <==
Bin Start,Bin End,Correct Frequency,Incorrect Frequency
1,2,0.11043660985290685,0.12474332648870637
2,3,0.07541442913845435,0.08726899383983573
3,4,0.07121176745272005,0.0646817248459959
4,5,0.06350688769554051,0.07597535934291581
5,6,0.05907074480504319,0.07238193018480493
6,7,0.06700910576698575,0.053388090349075976
7,8,0.05463460191454588,0.06776180698151951
8,9,0.05183282745738968,0.054414784394250515
9,10,0.039925286014475835,0.043121149897330596
10,11,0.039691804809712815,0.03542094455852156
11,12,0.03759047396684567,0.04209445585215606
12,13,0.027784263366798973,0.029774127310061602
13,14,0.02941863180014009,0.03234086242299795
14,15,0.026149894933457856,0.024640657084188913
15,16,0.022180714452486573,0.01591375770020534
16,17,0.018911977585804342,0.019507186858316223
17,18,0.022881158066775625,0.017967145790554414
18,19,0.020312864814382443,0.009753593429158111
19,20,0.016110203128648144,0.01591375770020534
20,21,0.014942797104833061,0.011293634496919919
21,22,0.013308428671491944,0.012833675564681724
22,23,0.013308428671491944,0.010780287474332649
23,24,0.010740135419098762,0.008726899383983572
24,25,0.009105766985757647,0.00513347022587269
25,26,0.006070511323838431,0.00513347022587269
26,27,0.007704879757179547,0.004620123203285421
27,28,0.003969180480971282,0.003080082135523614
28,29,0.006070511323838431,0.002566735112936345
29,30,0.0058370301190754145,0.003593429158110883
30,31,0.006303992528601448,0.005646817248459959
31,32,0.006070511323838431,0.004620123203285421
32,33,0.0023348120476301658,0.002053388090349076
33,34,0.004202661685734298,0.004620123203285421
34,35,0.0023348120476301658,0.002566735112936345
35,36,0.001634368433341116,0.002566735112936345
36,37,0.003969180480971282,0.001026694045174538
37,38,0.0018678496381041327,0.002053388090349076
38,39,0.002101330842867149,0.001540041067761807
39,40,0.0025682932523931824,0.003593429158110883
40,41,0.00046696240952603317,0.001540041067761807
41,42,0.0014008872285780996,0.000513347022587269
42,43,0.0014008872285780996,0.001026694045174538
43,44,0.0018678496381041327,0.001540041067761807
44,45,0.0023348120476301658,0.000513347022587269
45,46,0.0011674060238150829,0.0
46,47,0.0011674060238150829,0.001540041067761807
47,48,0.0011674060238150829,0.000513347022587269
48,49,0.0011674060238150829,0.001026694045174538
49,50,0.0011674060238150829,0.0
50,51,0.0011674060238150829,0.0
51,52,0.0,0.001026694045174538
52,53,0.00046696240952603317,0.000513347022587269
53,54,0.00023348120476301658,0.000513347022587269
54,55,0.0,0.0
55,56,0.0011674060238150829,0.0
56,57,0.0007004436142890498,0.000513347022587269
57,58,0.00046696240952603317,0.0
58,59,0.00046696240952603317,0.0
59,60,0.00046696240952603317,0.000513347022587269
60,61,0.0,0.0
61,62,0.0,0.000513347022587269
62,63,0.0,0.0
63,64,0.00023348120476301658,0.0
64,65,0.00023348120476301658,0.000513347022587269
65,66,0.0,0.0
66,67,0.00023348120476301658,0.0
67,68,0.0,0.0
68,69,0.0,0.000513347022587269
69,70,0.00023348120476301658,0.0
70,71,0.00046696240952603317,0.0
71,72,0.0,0.0
72,73,0.0,0.0
73,74,0.0,0.0
74,75,0.0,0.0
75,76,0.0,0.0
76,77,0.0,0.0
77,78,0.00023348120476301658,0.0
78,79,0.0,0.000513347022587269
79,80,0.0,0.000513347022587269
80,81,0.00023348120476301658,0.0
81,82,0.00023348120476301658,0.0
82,83,0.0,0.0
83,84,0.0,0.0
84,85,0.00023348120476301658,0.0
85,86,0.00023348120476301658,0.0
86,87,0.0,0.0
87,88,0.0,0.0
88,89,0.0,0.0
89,90,0.0,0.0
90,91,0.0,0.0
91,92,0.0,0.0
92,93,0.0,0.0
93,94,0.0,0.0
94,95,0.0,0.0
95,96,0.0,0.0
96,97,0.0,0.0
97,98,0.0,0.0
98,99,0.0,0.0
99,100,0.0,0.0
100,101,0.0,0.0
101,102,0.0,0.0
102,103,0.0,0.0
103,104,0.0,0.0
104,105,0.00023348120476301658,0.0
105,106,0.0,0.0
106,107,0.0,0.0
107,108,0.0,0.0
108,109,0.0,0.0
109,110,0.0,0.0
110,111,0.0,0.0
111,112,0.0,0.0
112,113,0.0,0.0
113,114,0.0,0.0
114,115,0.0,0.0
115,116,0.0,0.000513347022587269
116,117,0.0,0.0
117,118,0.0,0.0
118,119,0.0,0.0
119,120,0.0,0.0
120,121,0.0,0.0
121,122,0.0,0.0
122,123,0.0,0.0
123,124,0.0,0.0
124,125,0.0,0.0
125,126,0.00023348120476301658,0.0
126,127,0.0,0.0
127,128,0.0,0.0
128,129,0.0,0.0
129,130,0.0,0.0
130,131,0.0,0.0
131,132,0.0,0.0
132,133,0.0,0.0
133,134,0.0,0.0
134,135,0.0,0.0
135,136,0.0,0.0
136,137,0.0,0.0
137,138,0.0,0.0
138,139,0.0,0.0
139,140,0.0,0.0
140,141,0.0,0.0
141,142,0.0,0.0
142,143,0.0,0.0
143,144,0.0,0.0
144,145,0.0,0.0
145,146,0.0,0.0
146,147,0.0,0.0
147,148,0.0,0.0
148,149,0.0,0.0
149,150,0.0,0.0
150,151,0.0,0.0
151,152,0.0,0.0
152,153,0.0,0.0
153,154,0.0,0.0
154,155,0.0,0.0
155,156,0.0,0.0
156,157,0.0,0.0
157,158,0.0,0.0
158,159,0.0,0.0
159,160,0.0,0.0
160,161,0.0,0.0
161,162,0.0,0.0
162,163,0.0,0.0
163,164,0.0,0.0
164,165,0.0,0.0
165,166,0.0,0.0
166,167,0.0,0.0
167,168,0.0,0.0
168,169,0.0,0.0
169,170,0.0,0.0
170,171,0.0,0.0
171,172,0.0,0.0
172,173,0.0,0.0
173,174,0.0,0.0
174,175,0.0,0.0
175,176,0.0,0.0
176,177,0.0,0.0
177,178,0.0,0.0
178,179,0.0,0.0
179,180,0.0,0.0
180,181,0.0,0.0
181,182,0.0,0.0
182,183,0.0,0.0
183,184,0.0,0.0
184,185,0.0,0.0
185,186,0.0,0.0
186,187,0.0,0.0
187,188,0.0,0.0
188,189,0.0,0.0
189,190,0.0,0.0
190,191,0.0,0.0
191,192,0.0,0.0
192,193,0.0,0.0
193,194,0.0,0.0
194,195,0.0,0.0
195,196,0.0,0.000513347022587269

